The Elusive Majority of Young Moving Groups. I. Young Binaries and Lithium-Rich Stars in the Solar Neighborhood

Young stars in the solar neighborhood serve as nearby probes of stellar evolution and represent promising targets to directly image self-luminous giant planets. We have carried out an all-sky search for late-type ($\approx$K7$-$M5) stars within 100 pc selected primarily on the basis of activity indicators from $GALEX$ and $ROSAT$. Approximately two thousand active and potentially young stars are identified, over 600 of which we have followed up with low-resolution optical spectroscopy and over 1000 with diffraction-limited imaging using Robo-AO at the Palomar 1.5-m telescope. Strong lithium is present in 58 stars, implying ages spanning $\approx$10$-$200 Myr. Most of these lithium-rich stars are new or previously known members of young moving groups including TWA, $\beta$ Pic, Tuc-Hor, Carina, Columba, Argus, AB Dor, Upper Centaurus Lupus, and Lower Centaurus Crux; the rest appear to be young low-mass stars without connections to established kinematic groups. Over 200 close binaries are identified down to 0.2$''$ $-$ the vast majority of which are new $-$ and will be valuable for dynamical mass measurements of young stars with continued orbit monitoring in the future.

==> spec_obs_final.txt <==
%\begin{longrotatetable}
\startlongtable
\begin{deluxetable*}{lccccccccccc}
\renewcommand\arraystretch{0.9}
\tabletypesize{\footnotesize}
\setlength{ \tabcolsep }{.1cm}
\tablewidth{0pt}
\tablecolumns{12}
\tablecaption{Spectroscopic Observations\label{tab:specobs}}
\tablehead{
       \colhead{2MASS} & \colhead{Date}  & \colhead{Telescope/}  & \colhead{}           & \colhead{Res.}   & \colhead{Exp.} & \colhead{H$\alpha$ EW}           & \colhead{Li EW}                 & \colhead{Na EW}                   & \colhead{TiO5} & \colhead{Hammer} & \colhead{Vis.} \\
       \colhead{Name} & \colhead{(UT)}   & \colhead{Instrument}  & \colhead{Grating}    & \colhead{Power}  & \colhead{(s)}      & \colhead{(\AA)\tablenotemark{a}} & \colhead{(\AA)\tablenotemark{a}} & \colhead{(\AA)\tablenotemark{a}} & \colhead{Index} & \colhead{SpT\tablenotemark{b}} & \colhead{SpT\tablenotemark{b}} 
  }
  \startdata
%===============================================================================================================================================================
%  2MASS Name         Obs Date (UT)        Tel/Inst         Grating     Res   Exp Time      Ha EW     Li EW       Na EW    TiO5  Hammer Spt  Vis Spt
%===============================================================================================================================================================
J00022714--4601439    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --1.0  &  $\cdots$ &    2.2   &  0.65 &         M1  &       M2  \\ 
J00104302--2039067    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --3.5  &  $\cdots$ &    3.1   &  0.48 &         M3  &       M3  \\ 
J00104302--2039067    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --3.2  &  $\cdots$ & $\cdots$ &  0.49 &         M3  &       M3  \\ 
J00114643--1139553    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &      0.3  &  $\cdots$ &    3.6   &  0.75 &         M0  &       M0  \\ 
J00120761--1550327    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &    30   &     --3.2  &  $\cdots$ &    1.1   &  0.93 &        K:  &     G/K:  \\ 
J00141709--6139237    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --1.7  &  $\cdots$ &    3.1   &  0.52 &         M2  &       M3  \\ 
J00141709--6139237    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --1.8  &  $\cdots$ & $\cdots$ &  0.55 &         M2  &       M2  \\ 
J00144767--6003477    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --5.1  &  $\cdots$ &    3.4   &  0.39 &         M4  &       M4  \\ 
J00151561+0247373    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.4  &  $\cdots$ &    1.3   &  0.88 &         K5  &       K7  \\ 
J00153670--2946003    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --9.2  &  $\cdots$ &    3.5   &  0.34 &         M4  &       M5  \\ 
J00153670--2946003    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --8.4  &  $\cdots$ & $\cdots$ &  0.34 &   $\cdots$  &       M5  \\ 
J00160486+2319090    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.5  &  $\cdots$ &    4.9   &  0.47 &         M3  &       M4  \\ 
J00164045+3000598    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.8  &  $\cdots$ &    3.1   &  0.58 &         M2  &       M2  \\ 
J00170635+4056538    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    50   &      0.9  &  $\cdots$ & $\cdots$ &  0.86 &         M0  &       M0  \\ 
J00171046+2931520    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &      0.5  &  $\cdots$ &    1.6   &  0.91 &         K5  &       K5  \\ 
J00201108--3416180    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --2.3  &  $\cdots$ &    1.6   &  0.87 &         K:  &       K5  \\ 
J00201108--3416180    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --2.3  &  $\cdots$ & $\cdots$ &  0.89 &         K7  &     G/K:  \\ 
J00233468+2014282    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --1.0  &    0.26   &    3.9   &  0.86 &         K7  &       M0  \\ 
J00243202--2522528    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   200   &     --4.6  &  $\cdots$ &    2.8   &  0.51 &         M2  &       M3  \\ 
J00243202--2522528    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   400   &     --4.1  &  $\cdots$ & $\cdots$ &  0.52 &         M3  &       M3  \\ 
J00251724--3242271    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   100   &     --0.1  &  $\cdots$ &    2.8   &  0.82 &         K7  &       M0  \\ 
J00251724--3242271    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --0.0  &  $\cdots$ & $\cdots$ &  0.83 &         K7  &       K7  \\ 
J00255097--0957398    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --7.4  &  $\cdots$ &    4.1   &  0.43 &         M3  &       M4  \\ 
J00270283+6630389    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.8  &  $\cdots$ &    2.9   &  0.71 &         M0  &       M1  \\ 
J00270283+6630389    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.3  &  $\cdots$ &    4.7   &  0.71 &         M0  &       M1  \\ 
J00281434--3227556    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   400   &    --10.9  &  $\cdots$ &    3.0   &  0.29 &         M4  &       M5  \\ 
J00302927+0420204    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &      0.2  &  $\cdots$ &    2.1   &  0.83 &         K7  &       M0  \\ 
J00302927+0420204    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &      0.2  &  $\cdots$ &    2.1   &  0.84 &         K7  &       M0  \\ 
J00323480+0729271    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --6.4  &  $\cdots$ &    2.9   &  0.41 &         M3  &       M4  \\ 
J00323480+0729271    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --5.8  &  $\cdots$ & $\cdots$ &  0.40 &   $\cdots$  &       M4  \\ 
J00334916+6712243    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.7  &  $\cdots$ &    4.4   &  0.68 &         M1  &       M2  \\ 
J00340843+2523498    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --1.1  &  $\cdots$ &    2.1   &  0.86 &         K7  &       M0  \\ 
J00340843+2523498    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.2  &  $\cdots$ &    3.9   &  0.86 &         K7  &       M0  \\ 
J00345120--6154583    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &    60   &     --1.3  &  0.26     &    2.0   &  0.89 &         K:  &       K7  \\ 
J00345120--6154583    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   180   &     --1.4  &  0.35     & $\cdots$ &  0.91 &         K5  &     G/K:  \\ 
J00363436+5537360    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --1.0  &  $\cdots$ &    2.8   &  0.79 &         M0  &       M1  \\ 
J00363436+5537360    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --1.1  &  $\cdots$ &    2.6   &  0.78 &         M0  &       M0  \\ 
J00363436+5537360    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.8  &  $\cdots$ &    4.2   &  0.81 &         M0  &       M1  \\ 
J00390698+7208590    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.1  &  $\cdots$ &    4.5   &  0.80 &         M0  &       M1  \\ 
J00394218+1039137    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    60   &     --1.0  &  $\cdots$ & $\cdots$ &  0.84 &         M0  &       M0  \\ 
J00400624+5014156    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.3  &  $\cdots$ &    1.1   &  0.97 &         K:  &     G/K:  \\ 
J00421010--5444431    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --7.2  &  $\cdots$ &    3.3   &  0.42 &         M3  &       M4  \\ 
J00421092--4252545    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.5  &  $\cdots$ &    2.3   &  0.51 &         M2  &       M3  \\ 
J00421092--4252545    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --4.1  &  $\cdots$ & $\cdots$ &  0.52 &         M3  &       M3  \\ 
J00421092--4252545    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --4.2  &  $\cdots$ & $\cdots$ &  0.53 &         M2  &       M2  \\ 
J00442555--2748591    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &     --2.9  &  $\cdots$ &    2.5   &  0.62 &         K7  &       M1  \\ 
J00442555--2748591    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &     --3.6  &  $\cdots$ &    2.1   &  0.68 &         M0  &       M1  \\ 
J00442555--2748591    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --3.2  &  $\cdots$ &    1.7   &  0.68 &         K7  &       M1  \\ 
J00442555--2748591    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --3.2  &  $\cdots$ &    3.1   &  0.66 &         K7  &       M1  \\ 
J00442555--2748591    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --2.7  &  $\cdots$ & $\cdots$ &  0.71 &         M0  &       M0  \\ 
J00442555--2748591    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --2.9  &  $\cdots$ & $\cdots$ &  0.70 &         M0  &       M1  \\ 
J00450015+2634104    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.9  &  $\cdots$ &    2.7   &  0.72 &         M0  &       M1  \\ 
J00452814--5137339    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.2  &  $\cdots$ &    2.3   &  0.59 &         M3  &       M3  \\ 
J00452814--5137339    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --1.0  &  $\cdots$ & $\cdots$ &  0.60 &         M2  &       M2  \\ 
J00471417+3812171    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --0.4  &  $\cdots$ &    2.1   &  0.89 &         K5  &       K7  \\ 
J00471999--0626334    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   200   &     --0.9  &  $\cdots$ & $\cdots$ &  0.84 &         M0  &       M1  \\ 
J00474847+0601549    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &      0.1  &  $\cdots$ &    1.8   &  0.84 &         K7  &       M0  \\ 
J00482096+7116115    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.7  &  $\cdots$ &    2.8   &  0.80 &         K7  &       M0  \\ 
J00482096+7116115    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --0.5  &  $\cdots$ &    4.6   &  0.82 &         K7  &       M0  \\ 
J00493421--1444217    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.5  &  $\cdots$ &    1.6   &  0.91 &         K7  &       K7  \\ 
J00493566--6347416    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.0  &  $\cdots$ &    2.4   &  0.54 &         M2  &       M3  \\ 
J00501752+0837341    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   200   &     --6.6  &  $\cdots$ &    3.1   &  0.35 &         M4  &       M5  \\ 
J00501752+0837341    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --6.0  &  0.06     & $\cdots$ &  0.35 &   $\cdots$  &       M5  \\ 
J00522193+2056328    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --1.6  &  $\cdots$ &    3.3   &  0.50 &         M3  &       M3  \\ 
J00530648+4829385    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.3  &  $\cdots$ &    3.3   &  0.57 &         M2  &       M3  \\ 
J00530648+4829385    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.6  &  $\cdots$ &    5.1   &  0.58 &         M2  &       M2  \\ 
J00551501+3015156    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --3.2  &  $\cdots$ &    4.5   &  0.58 &         M2  &       M3  \\ 
J00590177--6054124    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.2  &  $\cdots$ &    2.1   &  0.68 &         M1  &       M1  \\ 
J01001613+1251007    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &      0.0  &  $\cdots$ &    0.7   &  0.89 &         K:  &       K4  \\ 
J01001613+1251007    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &      0.1  &  0.06     & $\cdots$ &  0.90 &         K5  &       K5  \\ 
J01022746--2136344    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   200   &      1.9  &  $\cdots$ & $\cdots$ &  0.96 &         K:  &       K:  \\ 
J01034013+4051288    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    70   &     --1.4  &  $\cdots$ & $\cdots$ &  0.85 &         M0  &       M1  \\ 
J01040695--6522272    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.2  &  $\cdots$ &    5.4   &  0.35 &         M4  &       M5  \\ 
J01040695--6522272    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --3.6  &  $\cdots$ & $\cdots$ &  0.36 &         M4  &       M4  \\ 
J01065474+8027344    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --6.6  &  $\cdots$ &    4.1   &  0.35 &         M4  &       M5  \\ 
J01105436+5822133    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.0  &  $\cdots$ &    2.4   &  0.75 &         M0  &       M1  \\ 
J01131976+5855224    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.8  &  $\cdots$ &    2.9   &  0.67 &         M1  &       M2  \\ 
J01143963+7543556    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.0  &  $\cdots$ &    2.6   &  0.62 &         M1  &       M2  \\ 
J01221027+2209032    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.0  &  $\cdots$ &    4.9   &  0.37 &         M4  &       M5  \\ 
J01304065--1027506    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --1.4  &  $\cdots$ &    2.6   &  0.62 &         M1  &       M2  \\ 
J01304065--1027506    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --1.1  &  $\cdots$ & $\cdots$ &  0.62 &         M1  &       M1  \\ 
J01311506+0835225    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.8  &  $\cdots$ &    2.0   &  0.89 &         K5  &       K7  \\ 
J01372322+2657119    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --1.2  &  $\cdots$ &    2.0   &  0.87 &         K7  &       K7  \\ 
J01373940+1835332    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &    60   &     --0.9  &    0.39   &    1.6   &  0.88 &         K7  &       K7  \\ 
J01525735+0833269    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   420   &     --8.3  &  $\cdots$ & $\cdots$ &  0.35 &         M4  &       M6  \\ 
J01540267--4040440    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   600   &     --1.1  &  0.16     &    1.8   &  0.86 &         K7  &       K7  \\ 
J01581361+4844197    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.6  &  $\cdots$ &    3.2   &  0.62 &         M1  &       M2  \\ 
J02071032+6417114    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --5.4  &  $\cdots$ &    4.9   &  0.37 &         M4  &       M5  \\ 
J02080668--0128326    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.4  &  $\cdots$ &    1.4   &  0.74 &         M0  &       M1  \\ 
J02084205--5329334    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &      0.3  &  $\cdots$ &    1.7   &  0.80 &         M0  &       M1  \\ 
J02124524+5805292    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --3.8  &  $\cdots$ &    3.3   &  0.54 &         M2  &       M3  \\ 
J02125458+0000167    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &   270   &     --1.7  &  $\cdots$ & $\cdots$ &  0.40 &         M4  &       M5  \\ 
J02142577--6645455    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.7  &  $\cdots$ &    1.1   &  0.93 &         K:  &       K7  \\ 
J02142577--6645455    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &      0.7  &  $\cdots$ & $\cdots$ &  0.95 &         K:  &     G/K:  \\ 
J02143837+3121452    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --3.4  &  $\cdots$ &    2.8   &  0.75 &         M0  &       M1  \\ 
J02160247+3043576    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --8.4  &  $\cdots$ &    3.2   &  0.39 &         M4  &       M4  \\ 
J02205082+3320479    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.4  &  $\cdots$ &    3.2   &  0.55 &         M2  &       M2  \\ 
J02233670--1056138    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &    80   &     --0.0  &  $\cdots$ &    1.7   &  0.91 &         G1  &     G/K:  \\ 
J02233670--1056138    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   100   &      0.1  &  $\cdots$ & $\cdots$ &  0.92 &         K:  &     G/K:  \\ 
J02253841+3732339    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &   380   &     --2.7  &  $\cdots$ & $\cdots$ &  0.43 &         M4  &       M5  \\ 
J02270842+3423205    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.4  &  $\cdots$ &    0.9   &  0.92 &         K5  &     G/K:  \\ 
J02282210+2159456    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.6  &  $\cdots$ &    2.2   &  0.75 &         M0  &       M1  \\ 
J02383529--2903189    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --1.5  &  $\cdots$ &    0.7   &  0.89 &         K:  &       K4  \\ 
J02383529--2903189    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --1.6  &  $\cdots$ &    0.7   &  0.89 &         K:  &       K4  \\ 
J02383529--2903189    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   120   &     --1.4  &  $\cdots$ & $\cdots$ &  0.91 &   $\cdots$  &     G/K:  \\ 
J02490228--1029220    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --3.1  &  0.31     &    1.7   &  0.60 &         M2  &       M2  \\ 
J02521758+3616481    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --2.7  &  $\cdots$ &    0.8   &  0.90 &         K5  &     G/K:  \\ 
J02523518+2219209    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.2  &  $\cdots$ &    2.7   &  0.80 &         M0  &       M0  \\ 
J02560096+1220457    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.7  &  $\cdots$ &    2.9   &  0.67 &         M1  &       M1  \\ 
J02561207--8012395    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --2.1  &  $\cdots$ &    2.9   &  0.78 &         M0  &       M0  \\ 
J02561207--8012395    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --1.8  &  $\cdots$ & $\cdots$ &  0.79 &         M0  &       M0  \\ 
J02570045+1019073    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &   170   &     --2.1  &  $\cdots$ & $\cdots$ &  0.65 &         M1  &       M2  \\ 
J02574151+3750098    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.3  &  $\cdots$ &    2.6   &  0.78 &         M0  &       M0  \\ 
J03082411+2345545    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --1.4  &  $\cdots$ &    2.7   &  0.61 &         M1  &       M2  \\ 
J03102649+5826086    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.1  &  $\cdots$ &    2.4   &  0.64 &         M1  &       M2  \\ 
J03105356+1838385    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &     --0.9  &  $\cdots$ &    2.0   &  0.81 &         K7  &       K7  \\ 
J03105356+1838385    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --0.6  &  $\cdots$ & $\cdots$ &  0.84 &         K7  &       K7  \\ 
J03105356+1838385    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --2.8  &  $\cdots$ &    2.9   &  0.80 &         K7  &       K7  \\ 
J03134851+2907254    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --3.0  &  $\cdots$ &    2.4   &  0.55 &         M2  &       M2  \\ 
J03135085+3742079    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.6  &  $\cdots$ &    2.5   &  0.66 &         M1  &       M1  \\ 
J03144720+1127272    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --4.3  &  $\cdots$ &    3.5   &  0.51 &         M2  &       M2  \\ 
J03144720+1127272    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --3.8  &  $\cdots$ & $\cdots$ &  0.56 &         M2  &       M2  \\ 
J03150544+2445350    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --0.5  &  $\cdots$ &    2.5   &  0.86 &         K7  &       K7  \\ 
J03153783+3724143    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.8  &  $\cdots$ &    3.6   &  0.47 &         M3  &       M3  \\ 
J03174925--0519002    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &     --0.3  &  $\cdots$ &    1.8   &  0.89 &         K5  &       K7  \\ 
J03174925--0519002    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --0.3  &  $\cdots$ & $\cdots$ &  0.90 &         K5  &       K5  \\ 
J03182999+4432131    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.2  &  $\cdots$ &    2.4   &  0.74 &         M0  &       M1  \\ 
J03240643+2347073    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --0.6  &  $\cdots$ &    2.7   &  0.66 &         M1  &       M1  \\ 
J03312575+0455078    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   320   &     --4.7  &  $\cdots$ & $\cdots$ &  0.48 &         M3  &       M4  \\ 
J03314702--1525378    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.2  &  $\cdots$ &    2.2   &  0.85 &         K7  &       K7  \\ 
J03321330+4914210    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.6  &  $\cdots$ &    2.4   &  0.76 &         M0  &       M1  \\ 
J03364083+0329194    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --6.5  &  $\cdots$ &    4.1   &  0.35 &         M4  &       M5  \\ 
J03364875--7641284    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --2.5  &  $\cdots$ &    2.2   &  0.66 &         M1  &       M1  \\ 
J03364875--7641284    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --2.4  &  $\cdots$ & $\cdots$ &  0.69 &         M0  &       M1  \\ 
J03371407+6910498\tablenotemark{c}    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --7.9  &  $\cdots$ &    4.8   &  0.39 &         M4  &       M4  \\ 
J03410638+2836357    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --4.9  &  $\cdots$ &    4.0   &  0.43 &         M3  &       M4  \\ 
J03413425--4516002    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --0.3  &  $\cdots$ &    2.6   &  0.87 &         K5  &       K7  \\ 
J03414562+2718566    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.6  &  $\cdots$ &    1.4   &  0.89 &         K5  &     G/K:  \\ 
J03451450+5615353    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --0.9  &    0.27   &    2.2   &  0.88 &         K7  &       K7  \\ 
J03471668--0444171    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   600   &     --2.3  &  $\cdots$ &    3.2   &  0.50 &         M2  &       M3  \\ 
J03494325+2419046    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --6.3  &  $\cdots$ &    4.4   &  0.39 &         M4  &       M4  \\ 
J03503961--0353547    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.6  &  $\cdots$ &    2.6   &  0.70 &         M0  &       M1  \\ 
J03510078+1413398    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &    --11.3  &  $\cdots$ &    3.6   &  0.36 &         M4  &       M5  \\ 
J03520223+2439479    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.2  &    0.20   &    1.7   &  0.87 &         K7  &       K7  \\ 
J03522348--2826195    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   200   &     --4.2  &  $\cdots$ &    3.4   &  0.62 &         M1  &       M2  \\ 
J03522348--2826195    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --4.4  &  $\cdots$ & $\cdots$ &  0.59 &         M2  &       M2  \\ 
J03553100+1517049    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.9  &  $\cdots$ &    1.8   &  0.88 &         K7  &       K7  \\ 
J03563308+3157248    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.2  &  $\cdots$ &    4.0   &  0.42 &         M4  &       M4  \\ 
J03571650--2712460    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --0.3  &  $\cdots$ &    2.2   &  0.82 &         K7  &       M0  \\ 
J03571650--2712460    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   200   &     --0.4  &  $\cdots$ & $\cdots$ &  0.81 &         K7  &       K7  \\ 
J03571650--2712460    & 2013--12--04 &      SOAR/Goodman   &   RALC1200 &  5900 &   200   &     --0.5  &  $\cdots$ & $\cdots$ &  0.82 &         K7  &       K7  \\ 
J03573393+2445106    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --1.2  &  $\cdots$ &    2.5   &  0.73 &         M0  &       M1  \\ 
J03592465+3219140    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.1  &  $\cdots$ &    3.2   &  0.55 &         M2  &       M2  \\ 
J04041540+4943571    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --0.1  &  $\cdots$ &    1.0   &  0.94 &         K:  &     G/K:  \\ 
J04053888+0544408    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --5.4  &  $\cdots$ &    3.5   &  0.45 &         M3  &       M3  \\ 
J04054587+4558333    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.0  &  $\cdots$ &    3.2   &  0.50 &         M3  &       M3  \\ 
J04065018+0053207    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --1.3  &  $\cdots$ &    2.9   &  0.77 &         M0  &       M1  \\ 
J04071148--2918342    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --3.0  &  0.22     &    2.1   &  0.71 &         M1  &       M1  \\ 
J04081410+4007320    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --4.1  &  $\cdots$ &    3.6   &  0.50 &         M2  &       M3  \\ 
J04084092+0334409\tablenotemark{c}    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.3  &  $\cdots$ &    1.5   &  0.87 &         K7  &       M0  \\
J04112810+7544231    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.7  &  $\cdots$ &    2.4   &  0.75 &         M0  &       M1  \\ 
J04125574--1418589    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --2.3  &  $\cdots$ &    2.3   &  0.65 &         M1  &       M1  \\ 
J04145348+2745284    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &   170   &     --1.9  &  $\cdots$ & $\cdots$ &  0.50 &         M3  &       M4  \\ 
J04171645+1213557    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.5  &  $\cdots$ &    4.0   &  0.43 &         M3  &       M4  \\ 
J04174337--1754222    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.3  &  $\cdots$ &    1.6   &  0.90 &         K5  &       K7  \\ 
J04174431+4103137    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.2  &  $\cdots$ &    3.5   &  0.47 &         M3  &       M3  \\ 
J04174964+0011455    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.4  &    0.21   &    1.8   &  0.84 &         K7  &       K7  \\ 
J04181579--4203157    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --3.3  &  $\cdots$ &    3.3   &  0.57 &         M2  &       M2  \\ 
J04181579--4203157    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --3.0  &  $\cdots$ & $\cdots$ &  0.57 &         M2  &       M2  \\ 
J04183399--0736506    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.8  &  $\cdots$ &    2.2   &  0.86 &         K7  &       K7  \\ 
J04214271--1657543    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --2.8  &  0.13     &    2.6   &  0.73 &         M0  &       M1  \\ 
J04214271--1657543    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --2.4  &  0.09     & $\cdots$ &  0.73 &         M0  &       M1  \\ 
J04222503+0337082    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   420   &     --7.0  &  $\cdots$ & $\cdots$ &  0.44 &         M4  &       M5  \\ 
J04224772--1758239    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   110   &      1.5  &  $\cdots$ & $\cdots$ &  0.60 &         M1  &       M3  \\ 
J04301673+0058473    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.5  &  $\cdots$ &    2.1   &  0.85 &         K7  &       K7  \\ 
J04302527+3951000    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &   320   &     --3.7  &  $\cdots$ & $\cdots$ &  0.36 &         M4  &       M6  \\ 
J04303819+2254289    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.6  &  $\cdots$ &    3.2   &  0.53 &         M2  &       M3  \\ 
J04321284--0212117    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.0  &  $\cdots$ &    2.1   &  0.86 &         M0  &       M0  \\ 
J04325718+7407002    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --2.3  &  $\cdots$ &    3.5   &  0.58 &         M2  &       M2  \\ 
J04334044--4437434    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --0.4  &  $\cdots$ &    1.7   &  0.89 &         K:  &       K4  \\ 
J04334044--4437434    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --0.2  &  $\cdots$ & $\cdots$ &  0.91 &         K5  &     G/K:  \\ 
J04360416+1853189    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.8  &  $\cdots$ &    3.5   &  0.51 &         M3  &       M3  \\ 
J04374092+5253372    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &    30   &      0.3  &  $\cdots$ &    1.8   &  0.85 &         K7  &       M0  \\ 
J04375132+0126358    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.3  &  $\cdots$ &    2.4   &  0.81 &         M0  &       M0  \\ 
J04385352+2147549    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.0  &  $\cdots$ &    3.6   &  0.44 &         M3  &       M4  \\ 
J04412079--1947356    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --1.7  &  $\cdots$ &    2.2   &  0.80 &         K7  &       M0  \\ 
J04412079--1947356    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --1.5  &  0.21     & $\cdots$ &  0.81 &         K7  &       K7  \\ 
J04421066--1824252    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --1.3  &  $\cdots$ &    2.5   &  0.73 &         M0  &       M0  \\ 
J04421066--1824252    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --0.8  &  $\cdots$ & $\cdots$ &  0.81 &         K7  &       K7  \\ 
J04435686+3723033    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.3  &    0.12   &    2.5   &  0.56 &         M2  &       M2  \\ 
J04471225+2038109    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --9.6  &  $\cdots$ &    4.1   &  0.31 &         M5  &       M5  \\ 
J04472104+2808531    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --5.6  &  $\cdots$ &    2.8   &  0.43 &         M4  &       M4  \\ 
J04485498+5527185    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.3  &  $\cdots$ &    2.1   &  0.85 &         K7  &       K7  \\ 
J04492947+4828459    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.9  &  $\cdots$ &    4.5   &  0.38 &         M4  &       M4  \\ 
J04495635+2341029(E)\tablenotemark{d} & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.7  &  $\cdots$ &    2.8   &  0.62 &         M1  &       M2  \\ 
J04495635+2341029(W)\tablenotemark{d} & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.5  &  $\cdots$ &    2.7   &  0.75 &         M0  &       M1  \\ 
J04522204+4006347    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.5  &    0.32   &    1.9   &  0.81 &         K7  &       M0  \\ 
J04534379--5836247    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --4.7  &  $\cdots$ &    4.2   &  0.47 &         M3  &       M3  \\ 
J04534379--5836247    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --4.4  &  $\cdots$ & $\cdots$ &  0.48 &         M3  &       M3  \\ 
J04542981+6504411    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.0  &  $\cdots$ &    4.5   &  0.38 &         M4  &       M4  \\ 
J04555445+0440164    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.9  &  $\cdots$ &    3.3   &  0.60 &         M2  &       M2  \\ 
J04573047--0357004    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --2.8  &  $\cdots$ &    3.6   &  0.68 &         M1  &       M1  \\ 
J04573047--0357004\tablenotemark{c}    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --2.8  &  $\cdots$ & $\cdots$ &  0.68 &         M1  &       M1  \\ 
J04574103+6835478    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.4  &  $\cdots$ &    2.5   &  0.70 &         M0  &       M1  \\ 
J04574530+3121389    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.8  &  $\cdots$ &    2.0   &  0.86 &         K7  &       M0  \\ 
J04580667+7908072    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.0  &  $\cdots$ &    3.1   &  0.73 &         M0  &       M1  \\ 
J04580897+4333010    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.5  &    0.26   &    1.7   &  0.90 &         K5  &     G/K:  \\ 
J04590765+1651547    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --7.2  &  $\cdots$ &    3.5   &  0.43 &         M3  &       M4  \\ 
J04593483+0147007    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    60   &     --1.8  &  $\cdots$ & $\cdots$ &  0.78 &         M0  &       M1  \\ 
J05004928+1527006    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.2  &    0.37   &    1.7   &  0.87 &         K7  &       K7  \\ 
J05005240--0105442    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    90   &      0.0  &  $\cdots$ & $\cdots$ &  0.91 &         M0  &       M0  \\ 
J05015665+0108429    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --6.1  &  $\cdots$ &    3.2   &  0.37 &         M4  &       M4  \\ 
J05045462--1415337    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.4  &  $\cdots$ &    1.9   &  0.87 &         K:  &       K7  \\ 
J05053647--5755359    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &    60   &     --1.1  &  0.35     &    1.4   &  0.89 &         K:  &       K4  \\ 
J05053647--5755359    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   180   &     --0.9  &  0.25     & $\cdots$ &  0.89 &         K5  &     G/K:  \\ 
J05061038--5828287    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --3.0  &  $\cdots$ &    3.5   &  0.55 &         M2  &       M2  \\ 
J05061038--5828287    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --3.0  &  $\cdots$ &    3.1   &  0.56 &         M2  &       M2  \\ 
J05061038--5828287    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --2.9  &  $\cdots$ & $\cdots$ &  0.56 &         M2  &       M2  \\ 
J05061292+0439272    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --8.4  &  $\cdots$ &    3.3   &  0.37 &         M4  &       M4  \\ 
J05074924+1758584    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.1  &  $\cdots$ &    3.8   &  0.53 &         M2  &       M3  \\ 
J05082686+6743450    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &   320   &     --3.8  &  $\cdots$ & $\cdots$ &  0.58 &         M2  &       M3  \\ 
J05110971+1548574    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.7  &  $\cdots$ &    2.6   &  0.72 &         M0  &       M1  \\ 
J05171996+3207350    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.5  &  $\cdots$ &    3.0   &  0.45 &         M3  &       M3  \\ 
J05181849--2522251    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    95   &     --1.8  &  $\cdots$ & $\cdots$ &  0.80 &         M0  &       M1  \\ 
J05182904--3001321    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --2.7  &  0.23     &    2.2   &  0.85 &         K7  &       K7  \\ 
J05182904--3001321    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   240   &     --2.3  &  0.18     & $\cdots$ &  0.87 &         K7  &       K7  \\ 
J05190850+3405378    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.1  &  $\cdots$ &    1.9   &  0.86 &         K7  &       K7  \\ 
J05195317+3159340    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.4  &  $\cdots$ &    3.0   &  0.69 &         M1  &       M1  \\ 
J05214684+2400444    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.3  &    0.33   &    1.2   &  0.93 &         K:  &     G/K:  \\ 
J05233992--5833053    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --0.5  &  $\cdots$ &    3.5   &  0.73 &         M0  &       M1  \\ 
J05234246+0651581    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.2  &    0.51   &    2.4   &  0.80 &         M0  &       M0  \\ 
J05285650+1231539    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --1.6  &  $\cdots$ &    4.5   &  0.41 &         M4  &       M4  \\ 
J05315786--0303367    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   520   &     --8.7  &  $\cdots$ & $\cdots$ &  0.33 &         M5  &       M6  \\ 
J05321467+0949150    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    95   &     --4.0  &  $\cdots$ & $\cdots$ &  0.45 &         M3  &       M4  \\ 
J05322686--0714189    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.4  &  $\cdots$ &    2.2   &  0.76 &         M0  &       M1  \\ 
J05331913+4448587    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.7  &  $\cdots$ &    3.9   &  0.44 &         M3  &       M3  \\ 
J05345212+1352471    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    95   &      4.4  &  $\cdots$ & $\cdots$ &  0.46 &         M3  &       M4  \\ 
J05345873+6521435    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --0.4  &  $\cdots$ &    2.4   &  0.79 &         M0  &       M0  \\ 
J05362478+5336217    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.7  &  $\cdots$ &    1.8   &  0.89 &         K7  &       K7  \\ 
J05363633+2139330    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.8  &    0.46   &    2.4   &  0.63 &         M1  &       M2  \\ 
J05370399+5231246    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &    30   &     --0.0  &  $\cdots$ &    1.3   &  0.94 &         K5  &     G/K:  \\ 
J05374649+0231264    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.3  &    0.19   &    1.5   &  0.91 &         K5  &     G/K:  \\ 
J05401608+1239008    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.8  &  $\cdots$ &    3.4   &  0.65 &         M1  &       M2  \\ 
J05404867--3323162    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    70   &      2.7  &  $\cdots$ & $\cdots$ &  0.70 &         M1  &       M2  \\ 
J05415886+1520141    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &      0.3  &  $\cdots$ &    2.2   &  0.79 &         M0  &       M1  \\ 
J05434428--1041539    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   220   &      3.1  &  $\cdots$ & $\cdots$ &  0.54 &         M2  &       M4  \\ 
J05441337--2606147    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    70   &     --0.4  &  $\cdots$ & $\cdots$ &  0.92 &         K:  &       K7  \\ 
J05494518+2513331\tablenotemark{d}    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.0  &  $\cdots$ &    1.2   &  0.93 &         K:  &     G/K:  \\
J05500858+0511536    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.9  &    0.12   &    2.5   &  0.64 &         M1  &       M2  \\ 
J05504157+4304520    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.5  &  $\cdots$ &    2.6   &  0.75 &         M0  &       M0  \\ 
J05520803+6134375    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.7  &  $\cdots$ &    2.1   &  0.84 &         K7  &       M0  \\ 
J05554690+5123592    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.0  &  $\cdots$ &    1.9   &  0.80 &         K7  &       M0  \\ 
J05582581+0901042    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.9  &  $\cdots$ &    2.5   &  0.60 &         M2  &       M2  \\ 
J05593774+5835351    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    60   &     --0.3  &  $\cdots$ & $\cdots$ &  0.69 &         M1  &       M2  \\ 
J05595569+5834155    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --6.1  &  $\cdots$ &    4.8   &  0.36 &         M4  &       M5  \\ 
J06011262--1310244    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   180   &     --0.2  &  $\cdots$ & $\cdots$ &  0.72 &         M1  &       M2  \\ 
J06024287--1758142    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   190   & $\cdots$  &  $\cdots$ & $\cdots$ &  0.57 &         M2  &       M3  \\ 
J06073185+4712266    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &   380   &     --7.8  &  $\cdots$ & $\cdots$ &  0.35 &         M4  &       M6  \\ 
J06084814+4257182    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --1.3  &  $\cdots$ &    3.9   &  0.48 &         M3  &       M3  \\ 
J06101580+2119569    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.5  &  $\cdots$ &    1.2   &  0.92 &         K5  &     G/K:  \\ 
J06133437+4914051    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.8  &  $\cdots$ &    1.9   &  0.86 &         K7  &       K7  \\ 
J06134717--2354250    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   160   &     --4.9  &  $\cdots$ & $\cdots$ &  0.42 &         M4  &       M5  \\ 
J06233847--0938517    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --1.3  &  $\cdots$ &    4.1   &  0.44 &         M3  &       M4  \\ 
J06261453+2349384    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --1.4  &  $\cdots$ &    3.1   &  0.66 &         M1  &       M1  \\ 
J06262862--2638109    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   200   &     --1.6  &  $\cdots$ & $\cdots$ &  0.55 &         M2  &       M4  \\ 
J06284459+5637222    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --2.7  &  $\cdots$ &    3.2   &  0.53 &         M2  &       M3  \\ 
J06315073+4129458    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &    --10.0  &  $\cdots$ &    3.6   &  0.29 &         M5  &       M5  \\ 
J06393742--2101333    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   100   &     --3.2  &  $\cdots$ & $\cdots$ &  0.43 &         M3  &       M5  \\ 
J06485522+2108039    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --2.0  &  $\cdots$ &    3.3   &  0.55 &         M2  &       M3  \\ 
J06513673+2023264    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.9  &  $\cdots$ &    2.9   &  0.52 &         M2  &       M3  \\ 
J06514832+2712067    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.4  &  $\cdots$ &    2.2   &  0.80 &         K7  &       K7  \\ 
J06520056--1937211    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.6  &  $\cdots$ &    2.0   &  0.88 &         K7  &       K7  \\ 
J06520961+7908542    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   220   &     --1.2  &  $\cdots$ &    1.9   &  0.81 &         K7  &       K7  \\ 
J06521660+6246587    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.8  &  $\cdots$ &    3.9   &  0.45 &         M3  &       M3  \\ 
J06522461+3930217    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --4.8  &  $\cdots$ &    4.2   &  0.40 &         M4  &       M4  \\ 
J06545371+3427127    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --0.5  &  $\cdots$ &    2.4   &  0.84 &         K7  &       K7  \\ 
J06553699+0026360    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.0  &  $\cdots$ &    2.1   &  0.86 &         K7  &       K7  \\ 
J06582606--1259302    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &    30   &      0.2  &  $\cdots$ &    1.6   &  0.92 &         K5  &       K7  \\ 
J06584690+2843004    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --3.2  &  $\cdots$ &    3.2   &  0.57 &         M2  &       M2  \\ 
J06594156+0545400    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --1.8  &  $\cdots$ &    3.1   &  0.57 &         M2  &       M2  \\ 
J07033667+1751184    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.6  &  $\cdots$ &    2.8   &  0.52 &         M2  &       M2  \\ 
J07103651+1713231    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --2.0  &  $\cdots$ &    2.5   &  0.82 &         K7  &       M0  \\ 
J07110918+1312442    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.2  &  $\cdots$ &    2.1   &  0.80 &         M0  &       M1  \\ 
J07134187+3846450\tablenotemark{c}    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.9  &  $\cdots$ &    3.2   &  0.66 &         M1  &       M1  \\
J07140450+5043334    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    80   &      0.0  &  $\cdots$ & $\cdots$ &  0.76 &         M0  &       M2  \\ 
J07153541--0638530    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.9  &  $\cdots$ &    2.0   &  0.88 &         K7  &       K7  \\ 
J07234358+2024588    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &    60   &     --1.1  &  $\cdots$ &    1.8   &  0.88 &         K7  &       K7  \\ 
J07305695--5929268    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --0.3  &  $\cdots$ &    2.3   &  0.81 &         M0  &       M0  \\ 
J07353368--1911530    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   320   &     --5.2  &  $\cdots$ & $\cdots$ &  0.48 &         M3  &       M4  \\ 
J07360052+0316484    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --2.1  &  $\cdots$ &    3.4   &  0.75 &         M0  &       M1  \\ 
J07360708--0306385    & 2014--01--21 &        UH88/SNIFS   &   $\cdots$ &  1300 &    55   &     --0.8  &  $\cdots$ & $\cdots$ &  0.72 &         M0  &       M2  \\ 
J07462284+4544199    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --2.5  &  $\cdots$ &    2.8   &  0.66 &         M1  &       M2  \\ 
J07544571--6508219    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &      0.2  &  $\cdots$ &    2.6   &  0.63 &         M1  &       M1  \\ 
J07564163--1058082    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --0.2  &  $\cdots$ &    3.1   &  0.52 &         M2  &       M3  \\ 
J07572716+1201273    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.5  &  $\cdots$ &    2.8   &  0.53 &         M2  &       M2  \\ 
J07590718+1719474    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --7.4  &  $\cdots$ &    3.9   &  0.40 &         M4  &       M5  \\ 
J08014318+4959455    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.2  &  $\cdots$ &    2.9   &  0.62 &         M1  &       M2  \\ 
J08040534--6316396    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --4.8  &  $\cdots$ &    2.2   &  0.54 &         M2  &       M2  \\ 
J08040534--6316396    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --4.3  &  0.10     & $\cdots$ &  0.52 &   $\cdots$  &       M2  \\  
J08095207+0301106(SW)\tablenotemark{d}    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.2  &  $\cdots$ &    1.8   &  0.90 &         K5  &       K7  \\
J08194309--7401232    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   600   &     --9.8  &  $\cdots$ &    3.2   &  0.36 &         M4  &       M4  \\ 
J08201783--2158432    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    65   &      1.3  &  $\cdots$ & $\cdots$ &  0.94 &         K:  &       K7  \\ 
J08202601--1257286    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.8  &  $\cdots$ &    1.7   &  0.91 &         K7  &       K7  \\  
J08205913--1331065    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.4  &  $\cdots$ &    2.0   &  0.90 &         K5  &       K7  \\ 
J08244193--7010020    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --0.3  &  $\cdots$ &    1.3   &  0.89 &         G9  &       G9  \\ 
J08251689+0415127    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.2  &  $\cdots$ &    1.4   &  0.91 &         K5  &       K7  \\ 
J08263497--6103383    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.1  &  $\cdots$ &    3.6   &  0.70 &         M1  &       M1  \\ 
J08263497--6103383    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   180   &     --4.5  &  $\cdots$ & $\cdots$ &  0.67 &         M1  &       M1  \\ 
J08280648--3040317    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &   140   &     --2.7  &  $\cdots$ & $\cdots$ &  0.86 &         K7  &       M0  \\ 
J08293175+7231418    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.3  &  $\cdots$ &    1.7   &  0.94 &         K5  &       K7  \\ 
J08314794+0545186    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --2.9  &  $\cdots$ &    3.1   &  0.73 &         M0  &       M1  \\ 
J08323055+1549266    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --1.1  &  $\cdots$ &    2.1   &  0.89 &         K5  &       K7  \\ 
J08341698--5700567    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --2.4  &  $\cdots$ &    2.5   &  0.83 &         K7  &       K7  \\ 
J08352686+2415396    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --2.2  &  $\cdots$ &    2.6   &  0.79 &         M0  &       M1  \\ 
J08355977--3042306    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    80   &     --3.2  &  $\cdots$ & $\cdots$ &  0.86 &         K:  &       M0  \\ 
J08382907--4144015    & 2013--12--04 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --0.7  &  $\cdots$ &    2.1   &  0.88 &         K:  &       K3  \\ 
J08410608--6216063    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --2.1  &  0.11     &    2.0   &  0.78 &         M0  &       M0  \\ 
J08410608--6216063    & 2015--02--16 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --1.9  &  0.18     & $\cdots$ &  0.78 &         M0  &       M0  \\ 
J08412991+6425032    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --3.3  &  $\cdots$ &    2.3   &  0.71 &         M0  &       M1  \\ 
J08413264--6825403    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.0  &  $\cdots$ &    2.2   &  0.77 &         M0  &       M0  \\ 
J08443188--7846311    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.4  &  0.39     &    1.5   &  0.74 &         K7  &       M0  \\ 
J08443188--7846311    & 2015--02--16 &      SOAR/Goodman   &   RALC1200 &  5900 &   600   &     --1.1  &  0.51     & $\cdots$ &  0.76 &         M0  &       M0  \\ 
J08444213+0044159\tablenotemark{d}    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.1  &  $\cdots$ &    1.3   &  0.93 &         K:  &     G/K:  \\ 
J08504234+0751517    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &    30   &      0.2  &  $\cdots$ &    1.5   &  0.89 &         K7  &       M0  \\ 
J09014630+1424014    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.6  &  $\cdots$ &    2.4   &  0.85 &         K7  &       M0  \\ 
J09030937--0848255(W)\tablenotemark{d}    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      1.0  &  $\cdots$ &    1.0   &  0.93 &         $\cdots$  &     G/K:  \\ 
J09032762--0023298    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --2.1  &  $\cdots$ &    3.3   &  0.50 &         M3  &       M3  \\ 
J09033367--2035591    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    70   &     --0.6  &  $\cdots$ & $\cdots$ &  0.87 &         M0  &       M0  \\ 
J09040408--1430286    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.3  &  $\cdots$ &    2.0   &  0.88 &         K7  &       K7  \\ 
J09040555--1555184    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --2.0  &  $\cdots$ &    2.8   &  0.54 &         M2  &       M3  \\ 
J09062111+1659235    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.4  &  $\cdots$ &    2.6   &  0.62 &         M1  &       M2  \\ 
J09065515+4532299    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --3.9  &  $\cdots$ &    3.3   &  0.62 &         M1  &       M2  \\ 
J09123564--1517033    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --2.2  &  $\cdots$ &    2.2   &  0.71 &         M0  &       M1  \\ 
J09132383+6852305    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --0.9  &  $\cdots$ &    2.7   &  0.60 &         M2  &       M2  \\ 
J09132786+3605388    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --0.4  &  $\cdots$ &    3.0   &  0.81 &         K7  &       K7  \\ 
J09144462--6242033    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --0.2  &  $\cdots$ &    1.3   &  0.87 &         K7  &       K7  \\ 
J09162066--1837329    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    70   &      0.6  &  $\cdots$ & $\cdots$ &  0.63 &         M1  &       M3  \\ 
J09183254--3125550    & 2014--01--19 &        UH88/SNIFS   &   $\cdots$ &  1300 &    80   & $\cdots$  &  $\cdots$ & $\cdots$ &  0.72 &         M0  &       M2  \\ 
J09184624+2645114    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.3  &  $\cdots$ &    3.7   &  0.59 &         M2  &       M2  \\ 
J09192291+6203170    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.3  &  $\cdots$ &    3.0   &  0.71 &         M0  &       M1  \\ 
J09200048+3052397    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --1.6  &  $\cdots$ &    2.4   &  0.69 &         M1  &       M1  \\ 
J09265323+8127469    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.8  &  $\cdots$ &    1.6   &  0.88 &         K7  &       K7  \\ 
J09302330+1940461    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.3  &  $\cdots$ &    1.7   &  0.91 &         K7  &       K7  \\ 
J09361593+3731456    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --0.4  &  $\cdots$ &    2.5   &  0.77 &         M0  &       M1  \\ 
J09361889--0920585    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.3  &  $\cdots$ &    1.0   &  0.89 &         K5  &       K7  \\ 
J09380930--5552572    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.0  &  $\cdots$ &    3.5   &  0.48 &         M2  &       M3  \\ 
J09385081--0305278    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.2  &  $\cdots$ &    2.0   &  0.84 &         K7  &       K7  \\ 
J09392993+1438498    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.9  &  $\cdots$ &    3.7   &  0.45 &         M3  &       M3  \\ 
J09461502--0024534    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.2  &  $\cdots$ &    1.6   &  0.88 &         K7  &       K7  \\ 
J09531440+4755248    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --3.7  &  $\cdots$ &    3.5   &  0.55 &         M2  &       M3  \\ 
J09550963--0819259    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.2  &  $\cdots$ &    2.5   &  0.69 &         M0  &       M1  \\ 
J09595765--7221472    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --0.6  &  0.31     &    1.8   &  0.90 &   $\cdots$  &       K7  \\  
J09595765--7221472    & 2015--02--16 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --0.6  &  0.27     & $\cdots$ &  0.90 &         K5  & $\cdots$  \\ 
J10015995+6651278    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.1  &  $\cdots$ &    2.2   &  0.67 &         M1  &       M1  \\ 
J10015995+6651278    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.7  &  $\cdots$ &    4.9   &  0.65 &         M1  &       M2  \\ 
J10024936+4827333    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &    --11.8  &  $\cdots$ &    6.0   &  0.27 &         M5  &       M6  \\ 
J10042148+5023135    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.0  &  $\cdots$ &    2.6   &  0.54 &         M2  &       M3  \\ 
J10042148+5023135    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --4.4  &  $\cdots$ &    5.1   &  0.56 &         M2  &       M2  \\ 
J10043276+0533412    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --0.2  &  $\cdots$ &    3.4   &  0.54 &         M2  &       M3  \\ 
J10052548--7137283    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --5.4  &  $\cdots$ &    2.1   &  0.48 &         M3  &       M3  \\ 
J10084391--3213115    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --5.3  &  $\cdots$ &    3.7   &  0.47 &         M2  &       M3  \\ 
J10141918+2104297    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.5  &  $\cdots$ &    2.7   &  0.92 &         K5  &       K7  \\ 
J10141918+2104297    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &    60   &     --1.5  &  $\cdots$ &    4.7   &  0.81 &         M0  &       M1  \\ 
J10143153+0213174    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.6  &  $\cdots$ &    1.7   &  0.86 &         K7  &       K7  \\ 
J10143194+0606409(E)\tablenotemark{d} & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.0  &  $\cdots$ &    3.6   &  0.48 &         M3  &       M3  \\
J10143194+0606409(W)\tablenotemark{d} & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.0  &  $\cdots$ &    3.6   &  0.47 &         M3  &       M3  \\
J10145315+2123464    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.8  &  $\cdots$ &    5.5   &  0.33 &         M4  &       M5  \\ 
J10154358+6604432    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --2.7  &  $\cdots$ &    3.0   &  0.73 &         M0  &       M1  \\ 
J10155455+5406562    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &      0.2  &  $\cdots$ &    2.7   &  0.72 &         M0  &       M1  \\ 
J10165115+3935281    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --2.7  &  $\cdots$ &    2.7   &  0.67 &         M1  &       M1  \\ 
J10220449--3233270    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &    30   &     --0.9  &  $\cdots$ &    0.6   &  0.90 &         K:  &       K4  \\ 
J10222117--7509579    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --0.5  &  $\cdots$ &    1.4   &  0.86 &         K7  &       K7  \\ 
J10260210--4105537    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &    --10.4  &    0.41   &    1.6   &  0.68 &         M1  &       M2  \\ 
J10282955+0705008    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --6.1  &  $\cdots$ &    3.5   &  0.55 &         M2  &       M3  \\ 
J10331367+3409120\tablenotemark{c,d}    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.8  &  $\cdots$ &    3.2   &  0.63 &         M1  &       M2  \\ 
J10331367+3409120\tablenotemark{c,d}    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.9  &  $\cdots$ &    4.8   &  0.66 &         M1  &       M2  \\ 
J10331480+3409097\tablenotemark{d,e}    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.2  &  $\cdots$ &    2.5   &  0.60 &         M2  &       M2  \\ 
J10331480+3409097\tablenotemark{d,e}    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.2  &  $\cdots$ &    5.6   &  0.60 &         M1  &       M2  \\ 
J10354692+0215582    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --3.6  &  $\cdots$ &    3.4   &  0.53 &         M2  &       M3  \\ 
J10354692+0215582    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.1  &  $\cdots$ &    5.4   &  0.52 &         M2  &       M4  \\ 
J10382981+4831449    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --5.0  &  $\cdots$ &    3.7   &  0.44 &         M3  &       M3  \\ 
J10382981+4831449    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.5  &  $\cdots$ &    5.9   &  0.42 &         M3  &       M4  \\ 
J10441882+1225117    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.4  &  $\cdots$ &    4.5   &  0.44 &         M3  &       M4  \\ 
J10455179--1126147    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --6.0  &  $\cdots$ &    4.0   &  0.38 &         M4  &       M4  \\ 
J10461916--0701152    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.1  &  $\cdots$ &    2.2   &  0.78 &         M0  &       M0  \\ 
J10500911--8859540    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --7.9  &  $\cdots$ &    3.0   &  0.40 &         M4  &       M4  \\ 
J10500911--8859540    & 2014--06--28 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --7.7  &  $\cdots$ & $\cdots$ &  0.39 &         M4  &       M4  \\ 
J10512059+3607255    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.7  &  $\cdots$ &    3.6   &  0.45 &         M3  &       M3  \\ 
J10522345--5841145    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --3.7  &  $\cdots$ &    2.4   &  0.54 &         M3  &       M3  \\ 
J10535676--2332365    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --0.1  &  $\cdots$ &    3.0   &  0.71 &         M0  &       M1  \\ 
J10571139+0544547    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --2.4  &  $\cdots$ &    2.6   &  0.75 &         M0  &       M1  \\ 
J10571139+0544547    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.9  &  $\cdots$ &    4.6   &  0.75 &         M0  &       M1  \\ 
J10582800--1046304    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --5.2  &  $\cdots$ &    5.4   &  0.32 &         M5  &       M5  \\ 
J11002868--0426434\tablenotemark{c}    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.0  &  $\cdots$ &    2.4   &  0.80 &         K7  &       M0  \\ 
J11080395+0522144    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --1.2  &  $\cdots$ &    2.0   &  0.81 &         K7  &       M0  \\ 
J11155403+5519506    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.5  &  $\cdots$ &    2.4   &  0.71 &         M0  &       M1  \\ 
J11155403+5519506    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.9  &  $\cdots$ &    4.5   &  0.70 &         M0  &       M1  \\ 
J11161238+4942112    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.3  &  $\cdots$ &    2.0   &  0.80 &         K7  &       M0  \\ 
J11205045+5410089    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --1.0  &  $\cdots$ &    1.9   &  0.87 &         K7  &       K7  \\ 
J11205045+5410089    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.0  &  $\cdots$ &    3.9   &  0.86 &         K7  &       K7  \\ 
J11251231--0024382    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --2.5  &  $\cdots$ &    3.6   &  0.45 &         M3  &       M3  \\ 
J11295234+3606415    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --3.8  &  $\cdots$ &    3.2   &  0.54 &         M2  &       M3  \\ 
J11295234+3606415    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.9  &  $\cdots$ &    5.2   &  0.53 &         M2  &       M3  \\ 
J11333699+0751289    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.5  &  $\cdots$ &    1.1   &  0.94 &         K:  &     G/K:  \\ 
J11335277+3613310    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --0.9  &  $\cdots$ &    2.3   &  0.90 &         K7  &       K7  \\ 
J11421309--0122073    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --6.5  &  $\cdots$ &    5.3   &  0.35 &         M4  &       M5  \\ 
J11431742+1123126    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --1.0  &  $\cdots$ &    2.1   &  0.90 &         K7  &       K7  \\ 
J11432359+2518137    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.1  &  $\cdots$ &    3.8   &  0.40 &         M4  &       M4  \\ 
J11470543+7001588    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --6.5  &  $\cdots$ &    4.5   &  0.39 &         M4  &       M4  \\ 
J11474074+0015201    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.3  &  $\cdots$ &    4.2   &  0.39 &         M4  &       M5  \\ 
J11474574+1254033    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --1.1  &  $\cdots$ &    1.5   &  0.90 &         K7  &       K7  \\ 
J11474897+0459160    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.4  &  $\cdots$ &    2.1   &  0.81 &         K7  &       M0  \\ 
J11495002+5448155    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.4  &  $\cdots$ &    1.5   &  0.90 &         K5  &       K7  \\ 
J11515669+4942366    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.5  &  $\cdots$ &    2.1   &  0.72 &         M0  &       M1  \\ 
J11515669+4942366    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.6  &  $\cdots$ &    2.3   &  0.76 &         M0  &       M1  \\ 
J11522054+1640192    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &      0.2  &  $\cdots$ &    5.0   &  0.52 &         M2  &       M3  \\ 
J11565163+0827214    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.4  &  $\cdots$ &    2.3   &  0.88 &         K5  &       K7  \\ 
J11593775+5603009    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.1  &  $\cdots$ &    1.3   &  0.90 &         K7  &       K7  \\ 
J11594608--6101132    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --0.1  &    0.54   &    0.8   &  0.91 &         K:  &       K4  \\ 
J11594957--4244257    & 2014--06--24 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.3  &  $\cdots$ &    2.0   &  0.79 &         M0  &       M0  \\ 
J12000160--1731308    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --6.5  &    0.54   &    2.4   &  0.37 &         M4  &       M4  \\ 
J12002750--3405371    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --9.8  &    0.46   &    2.3   &  0.33 &         M4  &       M5  \\ 
J12002750--3405371    & 2014--06--26 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --8.5  &    0.56   & $\cdots$ &  0.32 &   $\cdots$  &       M5  \\ 
J12003688--6337055    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.6  &    0.40   &    1.5   &  0.85 &         M0  &       M0  \\ 
J12003688--6337055    & 2014--06--27 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --1.3  &    0.48   & $\cdots$ &  0.84 &         K7  &       K7  \\ 
J12103363--1127001    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.4  &  $\cdots$ &    1.9   &  0.87 &         K7  &       K7  \\ 
J12115206+3957289    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.3  &  $\cdots$ &    1.9   &  0.86 &         K7  &       K7  \\ 
J12115308+1249135    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --1.2  &  $\cdots$ &    2.2   &  0.72 &         M0  &       M1  \\ 
J12115308+1249135    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.3  &  $\cdots$ &    4.4   &  0.72 &         M0  &       M1  \\ 
J12121509+6852598    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.4  &  $\cdots$ &    1.1   &  0.87 &         K7  &       K7  \\ 
J12124890--6230317    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --1.1  &    0.49   &    1.2   &  0.85 &         K7  &       K7  \\ 
J12131961--2132506    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.1  &  $\cdots$ &    3.1   &  0.69 &         M1  &       M2  \\ 
J12151838--0237283    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.2  &  $\cdots$ &    2.7   &  0.80 &         K7  &       K7  \\ 
J12164593--7753333    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --6.6  &    0.41   &    2.0   &  0.51 &         M3  &       M3  \\ 
J12164593--7753333    & 2014--06--26 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --6.1  &    0.48   & $\cdots$ &  0.52 &         M3  &       M3  \\ 
J12165845+3109233    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --3.6  &  $\cdots$ &    5.9   &  0.45 &         M3  &       M4  \\ 
J12171673--0042463    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.0  &  $\cdots$ &    1.9   &  0.85 &         K7  &       K7  \\ 
J12202780+1227049    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --0.9  &  $\cdots$ &    1.9   &  0.89 &         K5  &       K7  \\ 
J12203595+4219181    & 2013--12--29 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --1.2  &  $\cdots$ &    1.8   &  0.87 &         K7  &       K7  \\ 
J12203595+4219181    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.7  &  $\cdots$ &    1.5   &  0.91 &         K7  &       K7  \\ 
J12214645+0156360    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.4  &  $\cdots$ &    1.9   &  0.81 &         K7  &       K7  \\ 
J12220147--5737565    & 2014--06--24 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --3.8  &    0.30   &    2.0   &  0.64 &         M1  &       M2  \\ 
J12220147--5737565\tablenotemark{c}    & 2014--06--24 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --3.9  &    0.46   & $\cdots$ &  0.63 &         M1  &       M1  \\
J12225061--0404462    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --5.0  &  $\cdots$ &    5.1   &  0.34 &         M4  &       M5  \\ 
J12244831+4043373    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.7  &  $\cdots$ &    2.4   &  0.77 &         M0  &       M1  \\ 
J12264842--5215070    & 2015--02--16 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.5  &  0.32     &    1.4   &  0.83 &         K7  &       K7  \\ 
J12281909--7306346    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --2.2  &    0.44   &    1.5   &  0.79 &         M0  &       M0  \\ 
J12290290+4143497    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --6.3  &  $\cdots$ &    4.1   &  0.46 &         M3  &       M4  \\ 
J12292712+2259467    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --2.4  &  $\cdots$ &    4.0   &  0.39 &         M4  &       M4  \\ 
J12323564+1602269    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.7  &  $\cdots$ &    1.7   &  0.87 &         K7  &       K7  \\ 
J12341542+4813070    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --7.2  &  $\cdots$ &    2.3   &  0.45 &         M3  &       M4  \\ 
J12353343+2439184    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.8  &  $\cdots$ &    2.9   &  0.60 &         M2  &       M2  \\ 
J12374082+3450555    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.2  &  $\cdots$ &    3.9   &  0.81 &         K7  &       M0  \\ 
J12374082+3450555    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.1  &  $\cdots$ &    4.1   &  0.82 &         K7  &       K7  \\ 
J12374280--5404320    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   500   &     --8.0  &  $\cdots$ &    2.6   &  0.47 &         M3  &       M3  \\ 
J12374280--5404320    & 2014--06--26 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --7.6  &  $\cdots$ & $\cdots$ &  0.45 &   $\cdots$  &       M4  \\ 
J12383556--5916438    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --0.7  &    0.27   &    1.2   &  0.91 &         K5  &       K5  \\ 
J12403390--5655303    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   500   &     --5.7  &  $\cdots$ &    2.6   &  0.47 &         M3  &       M4  \\ 
J12424996+4153469    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.4  &  $\cdots$ &    4.8   &  0.42 &         M4  &       M5  \\ 
J12445897--6026409    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.5  &    0.34   &    1.5   &  0.80 &         M0  &       M1  \\ 
J12474712--2323394    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --0.2  &  $\cdots$ &    3.9   &  0.52 &         M2  &       M2  \\ 
J12500530--1654543    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --6.5  &  $\cdots$ &    4.4   &  0.36 &         M4  &       M5  \\ 
J12573935+3513194    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.2  &  $\cdots$ &    4.3   &  0.39 &         M4  &       M4  \\ 
J12573935+3513194    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --5.7  &  $\cdots$ &    2.5   &  0.40 &         M4  &       M5  \\ 
J12574030+3513306    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.2  &  $\cdots$ &    2.4   &  0.79 &         M0  &       M1  \\ 
J12574030+3513306    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.8  &  $\cdots$ &    4.6   &  0.74 &         M0  &       M1  \\ 
J13020587+1222215    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.7  &  $\cdots$ &    3.7   &  0.57 &         M2  &       M3  \\ 
J13020587+1222215    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.6  &  $\cdots$ &    5.6   &  0.57 &         M2  &       M2  \\ 
J13031819+6241313    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   220   &     --0.7  &  $\cdots$ &    1.8   &  0.92 &         K7  &       K7  \\ 
J13153181--1627219    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.8  &  $\cdots$ &    4.8   &  0.72 &         M1  &       M2  \\ 
J13162169+2905548    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --2.1  &  $\cdots$ &    4.0   &  0.55 &         M2  &       M2  \\ 
J13172018+5739010    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.1  &  $\cdots$ &    2.3   &  0.79 &         M0  &       M1  \\ 
J13175992--3017081    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &      0.2  &  $\cdots$ &    2.2   &  0.66 &         M1  &       M2  \\ 
J13201067+8512524    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   220   &      0.2  &  $\cdots$ &    3.4   &  0.79 &         M0  &       M1  \\ 
J13201067+8512524    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.2  &  $\cdots$ &    4.4   &  0.80 &         K7  &       M0  \\ 
J13215631--1052098    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --7.1  &  $\cdots$ &    3.8   &  0.38 &         M4  &       M5  \\ 
J13233804--2554449    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --3.9  &  $\cdots$ &    3.3   &  0.42 &         M3  &       M4  \\ 
J13252836+3743098    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &      0.3  &  $\cdots$ &    2.3   &  0.84 &         K7  &       M0  \\ 
J13265325+4532466    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.6  &  $\cdots$ &    3.1   &  0.57 &         M2  &       M3  \\ 
J13282890+0514353    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.1  &  $\cdots$ &    2.1   &  0.93 &         K5  &       K7  \\ 
J13283294--3654233    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --3.4  &  $\cdots$ &    3.3   &  0.45 &         M3  &       M3  \\ 
J13314666+2916368    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &    --16.2  &  $\cdots$ &    4.7   &  0.39 &         M4  &       M5  \\ 
J13323908+3059065    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --4.7  &  $\cdots$ &    5.8   &  0.37 &         M4  &       M5  \\ 
J13324347+1114521    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.2  &  $\cdots$ &    3.7   &  0.67 &         M1  &       M2  \\ 
J13342523+6956273    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.5  &  $\cdots$ &    3.2   &  0.54 &         M2  &       M3  \\ 
J13342523+6956273    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.2  &  $\cdots$ &    4.8   &  0.52 &         M2  &       M3  \\ 
J13343188--4209305    & 2014--06--24 &      SOAR/Goodman   &    SYZY400 &  1800 &    60   &      0.0  &    0.30   &    0.5   &  0.92 &         $\cdots$  &       K3  \\ 
J13343254+6830202\tablenotemark{d}    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &      0.2  &  $\cdots$ &    2.6   &  0.75 &         M0  &       M1  \\ 
J13343296+6830151\tablenotemark{d,e}    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   600   &     --3.1  &  $\cdots$ &    5.1   &  0.45 &         M4  &       M4  \\  
J13375120+4808174    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &      0.3  &  $\cdots$ &    1.8   &  0.92 &         K7  &       M0  \\ 
J13375120+4808174    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &    30   &      0.3  &  $\cdots$ &    2.3   &  0.81 &         K7  &       M0  \\ 
J13375120+4808174    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &    60   &      0.3  &  $\cdots$ &    1.8   &  0.82 &         K7  &       M0  \\ 
J13390189--2141278    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.8  &    0.32   &    2.0   &  0.45 &         M3  &       M4  \\ 
J13390189--2141278    & 2014--06--26 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --4.3  &    0.20   & $\cdots$ &  0.44 &   $\cdots$  &       M4  \\ 
J13435058+5030053    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.5  &  $\cdots$ &    3.5   &  0.63 &         M2  &       M3  \\ 
J13450705+7859357    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.1  &  $\cdots$ &    4.1   &  0.60 &         M2  &       M3  \\ 
J13450705+7859357    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.5  &  $\cdots$ &    1.8   &  0.56 &         M2  &       M2  \\ 
J13483732+7125501    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   220   &     --1.6  &  $\cdots$ &    2.8   &  0.90 &         K7  &       M0  \\ 
J13493313--6818291    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --6.7  &    0.34   &    2.4   &  0.54 &         M3  &       M3  \\ 
J13493313--6818291    & 2014--06--27 &      SOAR/Goodman   &   RALC1200 &  5900 &   400   &     --5.8  &    0.36   & $\cdots$ &  0.55 &         M2  &       M3  \\ 
J13503888--1816103    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.3  &  $\cdots$ &    2.5   &  0.75 &         M0  &       M1  \\ 
J13503888--1816103    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.3  &  $\cdots$ &    4.9   &  0.78 &         M1  &       M1  \\ 
J13532540+4311162    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.7  &  $\cdots$ &    2.0   &  0.84 &         K7  &       M0  \\ 
J13573397--3139105    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &    30   &     --5.4  &  $\cdots$ &    0.8   &  0.91 &         K:  &       K4  \\ 
J13591337--2926338    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --0.1  &  $\cdots$ &    2.0   &  0.93 &         M0  &       M1  \\ 
J14071864+6307391    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.3  &  $\cdots$ &    2.9   &  0.77 &         M0  &       M1  \\ 
J14124864--1629561    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --3.9  &  $\cdots$ &    3.0   &  0.50 &         M3  &       M3  \\ 
J14124864--1629561    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.2  &  $\cdots$ &    5.2   &  0.54 &         M2  &       M3  \\ 
J14130492--1201262    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --9.1  &  $\cdots$ &    4.0   &  0.33 &         M4  &       M5  \\ 
J14142141--1521215    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &    60   &     --1.5  &  $\cdots$ &    1.9   &  0.80 &         K7  &       K7  \\ 
J14142141--1521215    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &    60   &     --1.2  &  $\cdots$ &    4.2   &  0.83 &         K7  &       M0  \\ 
J14142141--1521215    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --6.9  &  $\cdots$ &    6.2   &  0.43 &         M4  &       M5  \\ 
J14170294+3142472    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.4  &  $\cdots$ &    5.5   &  0.36 &         M4  &       M5  \\ 
J14170837+5000081    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   420   &     --3.2  &  $\cdots$ &    3.5   &  0.59 &         M2  &       M2  \\ 
J14170837+5000081    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.0  &  $\cdots$ &    4.7   &  0.60 &         M2  &       M3  \\ 
J14255593+1412101    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --5.4  &  $\cdots$ &    1.1   &  0.83 &         K7  &       M0  \\ 
J14255593+1412101    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.5  &  $\cdots$ &    2.5   &  0.81 &         K7  &       M0  \\ 
J14372948+4128350    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --3.3  &  $\cdots$ &    3.9   &  0.56 &         M2  &       M3  \\ 
J14372948+4128350    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.7  &  $\cdots$ &    4.8   &  0.55 &         M2  &       M3  \\ 
J14383936--0257237    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --3.2  &  $\cdots$ &    4.7   &  0.45 &         M3  &       M4  \\ 
J14383936--0257237    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --3.3  &  $\cdots$ &    2.6   &  0.45 &         M3  &       M4  \\ 
J14415908--1653133    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.3  &  $\cdots$ &    4.6   &  0.48 &         M3  &       M4  \\ 
J14415908--1653133    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.4  &  $\cdots$ &    6.0   &  0.49 &         M3  &       M3  \\ 
J14433804--0414354    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.7  &  $\cdots$ &    3.5   &  0.57 &         M2  &       M3  \\ 
J14433804--0414354    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.1  &  $\cdots$ &    4.7   &  0.56 &         M2  &       M3  \\ 
J14445989+5309251    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.2  &  $\cdots$ &    3.5   &  0.66 &         M1  &       M2  \\ 
J14451920--6642057    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   400   &     --4.5  &  $\cdots$ &    3.1   &  0.43 &         M3  &       M3  \\ 
J14451920--6642057    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   400   &     --4.8  &  $\cdots$ &    2.2   &  0.49 &         M3  &       M3  \\ 
J15020725--1201517    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --2.2  &  $\cdots$ &    1.6   &  0.90 &         K7  &       M0  \\ 
J15040626+4858538    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --6.0  &  $\cdots$ &    5.2   &  0.39 &         M4  &       M5  \\ 
J15050101+2438391    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.1  &  $\cdots$ &    4.7   &  0.53 &         M2  &       M3  \\ 
J15061888+6210144    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.9  &  $\cdots$ &    2.9   &  0.87 &         K7  &       M0  \\ 
J15062152+0742553    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.8  &  $\cdots$ &    3.2   &  0.63 &         M1  &       M2  \\ 
J15072382+4333531    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.4  &  $\cdots$ &    4.7   &  0.47 &         M3  &       M4  \\ 
J15093920--1332119    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   420   &     --5.5  &    0.27   &    3.4   &  0.39 &         M4  &       M5  \\ 
J15121803+4746533    & 2014--05--23 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &      0.1  &  $\cdots$ &    2.4   &  0.75 &         M0  &       M1  \\ 
J15134408+0754124    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --4.0  &  $\cdots$ &    3.6   &  0.57 &         M2  &       M3  \\ 
J15154371--0725208    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.3  &  $\cdots$ &    5.0   &  0.42 &         M4  &       M5  \\ 
J15170915--1652066    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.2  &  $\cdots$ &    3.8   &  0.58 &         M2  &       M3  \\ 
J15174792+1205375    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &      0.1  &  $\cdots$ &    4.6   &  0.42 &         M4  &       M4  \\ 
J15180762--3804237    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &     --4.0  &  $\cdots$ &    0.9   &  0.85 &         M0  &       M0  \\ 
J15182049--3056345    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &      0.0  &  $\cdots$ &    1.0   &  0.90 &         K:  &       K4  \\ 
J15183842--0008235    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.6  &  $\cdots$ &    3.1   &  0.84 &         K7  &       M0  \\ 
J15202415--3037317    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.3  &    0.59   &    2.7   &  0.89 &         K7  &       M0  \\ 
J15233660+3837489\tablenotemark{c}    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.2  &  $\cdots$ &    4.3   &  0.59 &         M2  &       M2  \\  
J15313831--2654065    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &      0.2  &  $\cdots$ &    4.4   &  0.43 &         M3  &       M4  \\ 
J15354856--2958551    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &    --62.6  &  $\cdots$ &    2.1   &  0.43 &         M4  &       M4  \\ 
J15354856--2958551    & 2014--06--25 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &    --43.4  &    0.50   & $\cdots$ &  0.40 &   $\cdots$  &       M4  \\ 
J15402840--1841460    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &    60   &     --0.9  &  $\cdots$ &    4.0   &  0.92 &         K7  &       M0  \\ 
J15421300+6537051    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   420   &     --7.3  &  $\cdots$ &    5.0   &  0.38 &         M4  &       M5  \\ 
J15422038+5936528    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --9.7  &  $\cdots$ &    5.1   &  0.42 &         M4  &       M5  \\ 
J15424161--4044110    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &    --11.9  &  $\cdots$ &    2.8   &  0.38 &         M4  &       M4  \\ 
J15424161--4044110    & 2014--06--25 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &    --10.3  &  $\cdots$ & $\cdots$ &  0.38 &   $\cdots$  &       M5  \\ 
J15424184+8005306    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.2  &  $\cdots$ &    4.3   &  0.76 &         M0  &       M1  \\ 
J15424184+8005306    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.2  &  $\cdots$ &    2.9   &  0.77 &         M0  &       M1  \\ 
J15443518+0423075    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.4  &    0.54   &    2.9   &  0.74 &         M0  &       M2  \\ 
J15451903--4431361    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --6.9  &    0.27   &    2.4   &  0.52 &         M3  &       M3  \\ 
J15451903--4431361    & 2014--06--25 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --5.4  &    0.38   & $\cdots$ &  0.51 &         M2  &       M3  \\ 
J15474070+2241165    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --4.1  &  $\cdots$ &    6.8   &  0.37 &         M4  &       M5  \\ 
J15480280+0421393    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --4.1  &  $\cdots$ &    2.8   &  0.51 &         M3  &       M3  \\ 
J15495517+7939517    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --5.8  &  $\cdots$ &    3.1   &  0.32 &         M5  &       M6  \\ 
J15565823+3738137    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.3  &  $\cdots$ &    3.7   &  0.52 &         M3  &       M3  \\ 
J15575497+6010263    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.7  &  $\cdots$ &    2.6   &  0.90 &         K7  &       M0  \\ 
J15575497+6010263    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --0.7  &  $\cdots$ &    1.8   &  0.88 &         K7  &       K7  \\ 
J15584393+2534104    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &    20   &     --0.1  &  $\cdots$ &    3.0   &  0.96 &         K:  &     G/K:  \\ 
J15584511+2351186    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   420   &     --8.2  &  $\cdots$ &    5.7   &  0.39 &         M4  &       M5  \\ 
J15584511+2351186    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.9  &  $\cdots$ &    4.7   &  0.39 &         M4  &       M5  \\ 
J15594729+4403595    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.7  &  $\cdots$ &    4.1   &  0.68 &         M1  &       M2  \\ 
J15594951--3628279    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &     --1.6  &    0.51   &    1.2   &  0.87 &         K:  &       K5  \\ 
J16001203--0230594    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.0  &  $\cdots$ &    3.2   &  0.67 &         M1  &       M2  \\ 
J16060160+3316113    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.1  &  $\cdots$ &    1.1   &  0.74 &         M0  &       M1  \\ 
J16060319+0333215    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.1  &  $\cdots$ &    3.2   &  0.73 &         M0  &       M1  \\ 
J16082845--0607345    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --4.6  &    0.28   &    2.8   &  0.48 &         M3  &       M4  \\ 
J16120708--4048453    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &      0.3  &  $\cdots$ &    2.1   &  0.59 &         M1  &       M1  \\ 
J16171135+7733477    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.1  &  $\cdots$ &    3.9   &  0.85 &         K7  &       M0  \\ 
J16220118+2250217    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.3  &  $\cdots$ &    3.2   &  0.66 &         M1  &       M2  \\ 
J16232165+6149149    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.7  &  $\cdots$ &    5.7   &  0.49 &         M3  &       M4  \\ 
J16240203--2910446    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &    45   &     --1.0  &  $\cdots$ &    1.8   &  0.84 &         M0  &       M0  \\ 
J16242271+1959226    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --5.3  &  $\cdots$ &    3.5   &  0.45 &         M3  &       M4  \\ 
J16242271+1959226    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.9  &  $\cdots$ &    3.9   &  0.47 &         M3  &       M4  \\ 
J16250150--1215254    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.2  &  $\cdots$ &    4.0   &  0.50 &         M3  &       M3  \\ 
J16250150--1215254    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.3  &  $\cdots$ &    5.1   &  0.53 &         M2  &       M3  \\ 
J16264816--1723335    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --4.2  &  $\cdots$ &    6.1   &  0.33 &         M4  &       M5  \\ 
J16265441+1457502    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   420   &     --9.9  &  $\cdots$ &    4.6   &  0.38 &         M4  &       M5  \\ 
J16342078--5621096    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --0.7  &  $\cdots$ &    1.3   &  0.89 &         K5  &       K5  \\ 
J16430128--1754274    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.3  &    0.28   &    4.4   &  0.76 &         M1  &       M1  \\ 
J16455062+0343014    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.5  &   0.14    &    3.3   &  0.71 &         M0  &       M2  \\ 
J16455062+0343014    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.4  &    0.12   &    4.4   &  0.74 &         M1  &       M2  \\ 
J16521087--3359333    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.7  &    0.33   &    1.2   &  0.86 &         M0  &       M0  \\ 
J16521087--3359333    & 2014--06--28 &      SOAR/Goodman   &   RALC1200 &  5900 &   300   &     --1.7  &    0.29   & $\cdots$ &  0.84 &         K7  &       K7  \\ 
J16540153+0913088    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --2.8  &  $\cdots$ &    2.0   &  0.70 &         M1  &       M1  \\ 
J17015331+3438540    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.3  &  $\cdots$ &    5.2   &  0.62 &         M1  &       M2  \\ 
J17021204+5103284    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.6  &  $\cdots$ &    4.3   &  0.74 &         M1  &       M1  \\ 
J17080710+4829268    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --3.0  &  $\cdots$ &    5.3   &  0.46 &         M3  &       M4  \\ 
J17080710+4829268    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &     --3.0  &  $\cdots$ &    4.8   &  0.48 &         M3  &       M3  \\ 
J17080882--6936186    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   500   &     --6.3  &  $\cdots$ &    3.3   &  0.46 &         M3  &       M3  \\ 
J17085037+0611093    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --5.4  &  $\cdots$ &    4.6   &  0.45 &         M3  &       M5  \\ 
J17105258--1802360    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.0  &  $\cdots$ &    0.5   &  0.95 &         K:  &     G/K:  \\ 
J17111769+1245408    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.4  &  $\cdots$ &    2.7   &  0.55 &         M2  &       M2  \\ 
J17132178--0005382    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      0.5  &  $\cdots$ &    1.3   &  0.84 &         K7  &       M0  \\ 
J17195298+2630026    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --7.6  &  $\cdots$ &    6.4   &  0.34 &         M4  &       M5  \\ 
J17195422+2630030    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.7  &  $\cdots$ &    5.0   &  0.47 &         M3  &       M3  \\ 
J17213497--2152283    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &    --13.4  &    0.37   &    2.3   &  0.60 &         M4  &       M4  \\ 
J17215810+1811557    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.1  &  $\cdots$ &    5.1   &  0.58 &         M2  &       M2  \\ 
J17271950+2709009    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --3.6  &  $\cdots$ &    3.2   &  0.52 &         M3  &       M3  \\ 
J17281239+7239230    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.3  &  $\cdots$ &    0.6   &  0.95 &         K:  &       K7  \\ 
J17315744--4614255    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &     --0.8  &  $\cdots$ &    2.1   &  0.88 &         K7  &       K5  \\ 
J17335314+1655129    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   500   &    --10.7  &  $\cdots$ &    4.9   &  0.27 &         M5  &       M7  \\ 
J17340562+4447082    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.4  &  $\cdots$ &    5.4   &  0.44 &         M3  &       M4  \\ 
J17345173+7844186    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.2  &  $\cdots$ &    3.8   &  0.66 &         M1  &       M2  \\ 
J17345173+7844186    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.7  &  $\cdots$ &    4.7   &  0.68 &         M1  &       M2  \\ 
J17374405--0407387    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &      1.4  &  $\cdots$ &    1.0   &  1.05 &    $\cdots$  &     G/K:  \\ 
J17374648--1314465    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &    60   &     --0.8  &  $\cdots$ &    2.2   &  0.89 &         K7  &       K7  \\ 
J17410839+1504327    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --6.9  &  $\cdots$ &    4.1   &  0.43 &         M4  &       M5  \\ 
J17461275--3206088\tablenotemark{d,e}    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.2  &  $\cdots$ &    2.5   &  0.60 &         M2  &       M2  \\  
J17461442--3206081\tablenotemark{d}    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.0  &  $\cdots$ &    3.0   &  0.43 &         M3  &       M4  \\   
J17462514+2725256    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.2  &  $\cdots$ &    2.5   &  0.83 &         K7  &       M0  \\ 
J17462544+0358488    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &    30   &      0.4  &  $\cdots$ &    0.9   &  0.98 &         K:  &       K7  \\ 
J17513421--4854558    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --4.7  &  $\cdots$ &    1.9   &  0.56 &         M2  &       M3  \\ 
J17513421--4854558    & 2014--06--28 &      SOAR/Goodman   &   RALC1200 &  5900 &   400   &     --4.4  &    0.30   & $\cdots$ &  0.56 &         M2  &       M2  \\ 
J17515024+0714473    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.6  &  $\cdots$ &    6.1   &  0.45 &         M3  &       M4  \\ 
J17520173--2357571    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.8  &    0.24   &    3.1   &  0.64 &         M1  &       M2  \\ 
J17520294+5636278    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --5.1  &  $\cdots$ &    5.0   &  0.44 &         M3  &       M4  \\ 
J17530062+1655029    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.8  &  $\cdots$ &    5.7   &  0.46 &         M3  &       M4  \\ 
J17543369+3653540    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.6  &  $\cdots$ &    3.7   &  0.80 &         M0  &       M0  \\ 
J17544786+4109310    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.1  &  $\cdots$ &    3.2   &  0.72 &         M0  &       M2  \\ 
J17563029--2448128    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.4  &    0.45   &    1.9   &  0.65 &         M1  &       M2  \\ 
J18025911--4126453    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --4.0  &  $\cdots$ &    3.7   &  0.45 &         M3  &       M3  \\ 
J18030566--0337318    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.6  &  $\cdots$ &    1.5   &  0.91 &         K5  &       K7  \\ 
J18030635+1754226    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   220   &      0.3  &  $\cdots$ &    3.4   &  0.73 &         M0  &       M2  \\ 
J18073182+7531229    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.0  &  $\cdots$ &    3.1   &  0.88 &         K7  &       M0  \\ 
J18132028+0751536    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.6  &  $\cdots$ &    5.2   &  0.48 &         M3  &       M4  \\ 
J18172513+4822024    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --1.5  &  $\cdots$ &    4.6   &  0.58 &         M2  &       M2  \\ 
J18244689--0620311    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --3.0  &  $\cdots$ &    4.2   &  0.51 &         M3  &       M4  \\ 
J18254891+0409280    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.7  &  $\cdots$ &    3.8   &  0.69 &         M1  &       M2  \\ 
J18312179+6454132    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.2  &  $\cdots$ &    5.0   &  0.45 &         M3  &       M5  \\ 
J18331692--0034072    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &     --5.5  &  $\cdots$ &    4.5   &  0.44 &         M4  &       M5  \\ 
J18355181+8005394    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.1  &  $\cdots$ &    4.9   &  0.45 &         M3  &       M5  \\ 
J18393839+1623136    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.7  &  $\cdots$ &    3.1   &  0.79 &         M0  &       M1  \\ 
J18451027+0620158    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &    90   &     --0.2  &  $\cdots$ &    3.1   &  0.71 &         M0  &       M2  \\ 
J18464675+0043260    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   360   &    --13.4  &  $\cdots$ &    4.8   &  0.41 &         M4  &       M5  \\ 
J18472558+0841071    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.5  &  $\cdots$ &    1.6   &  0.90 &         K7  &       M0  \\ 
J18475195+2757034    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.6  &  $\cdots$ &    2.8   &  0.92 &         K7  &       M0  \\ 
J18500888+1105098    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   420   &     --4.9  &  $\cdots$ &    3.9   &  0.55 &         M2  &       M3  \\ 
J18515965+1300034    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.6  &  $\cdots$ &    3.1   &  0.63 &         M1  &       M2  \\ 
J18545320+0051470    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &    90   &      0.3  &  $\cdots$ &    2.1   &  0.82 &         K7  &       M1  \\ 
J19011166+2550384    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.0  &  $\cdots$ &    3.3   &  0.79 &         M0  &       M1  \\ 
J19031729+6359341    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &    90   &      0.3  &  $\cdots$ &    2.8   &  0.88 &         K7  &       M0  \\ 
J19032965+4832521    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.4  &  $\cdots$ &    4.3   &  0.78 &         M0  &       M1  \\ 
J19061512+1741494    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.9  &  $\cdots$ &    3.2   &  0.68 &         M1  &       M2  \\ 
J19133270+5644363    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.6  &  $\cdots$ &    4.9   &  0.62 &         M1  &       M2  \\ 
J19205158+1903362    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.0  &  $\cdots$ &    3.5   &  0.62 &         M1  &       M2  \\ 
J19264937+1643019    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.4  &  $\cdots$ &    3.6   &  0.45 &         M3  &       M4  \\ 
J19270194+1242042    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.0  &  $\cdots$ &    2.7   &  0.84 &         K7  &       M0  \\ 
J19275268--2811150    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   400   &     --6.6  &  $\cdots$ &    5.6   &  0.29 &         M5  &       M6  \\ 
J19300396--2939322    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   400   &    --15.5  &  $\cdots$ &    2.6   &  0.37 &         M4  &       M5  \\ 
J19320422+1604149    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.6  &  $\cdots$ &    2.5   &  0.83 &         K7  &       M0  \\ 
J19370113+3147214    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &    90   &     --2.6  &  $\cdots$ &    3.3   &  0.66 &         M1  &       M2  \\ 
J19371735+0146152    & 2014--05--22 &      Mayall/RC-Spec &     BL420  &  2600 &   200   &     --0.3  &  $\cdots$ &    2.4   &  0.79 &         M0  &       M1  \\ 
J19420065--2104051    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --2.4  &  $\cdots$ &    4.8   &  0.37 &         M4  &       M5  \\ 
J19474069+5251337    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.3  &  $\cdots$ &    3.1   &  0.72 &         M0  &       M2  \\ 
J19510930+4628598    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --5.7  &  $\cdots$ &    5.2   &  0.43 &         M4  &       M5  \\ 
J19532695+0342088    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.7  &  $\cdots$ &    2.4   &  0.78 &         M0  &       M0  \\ 
J19534068+5024577    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   420   &     --8.2  &  $\cdots$ &    4.4   &  0.38 &         M4  &       M5  \\ 
J19560294--3207186    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --5.8  &  $\cdots$ &    2.6   &  0.40 &         M4  &       M4  \\ 
J20003177+5921289    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --6.7  &  $\cdots$ &    5.4   &  0.40 &         M4  &       M5  \\ 
J20043077--2342018    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --6.2  &  $\cdots$ &    4.5   &  0.36 &         M4  &       M5  \\ 
J20082792--3942352    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.1  &  $\cdots$ &    1.6   &  0.75 &         M0  &       M1  \\ 
J20100002--2801410    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --9.8  &  $\cdots$ &    2.7   &  0.40 &         M4  &       M4  \\ 
J20201488+6120028    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &      0.4  &  $\cdots$ &    3.0   &  0.82 &         K7  &       M1  \\ 
J20241166--0943430    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --1.1  &  $\cdots$ &    1.3   &  0.88 &         K5  &       K5  \\ 
J20263113+5051295    & 2014--05--21 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --2.9  &  $\cdots$ &    3.4   &  0.62 &         M2  &       M3  \\ 
J20320916--4742065    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &      0.4  &  $\cdots$ &    2.1   &  0.81 &         K7  &       K7  \\ 
J20350673+3103463    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.5  &  $\cdots$ &    4.3   &  0.69 &         M1  &       M2  \\ 
J20422203+5311332    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.6  &  $\cdots$ &    4.3   &  0.66 &         M1  &       M2  \\ 
J20424915+4122599    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --5.8  &  $\cdots$ &    5.1   &  0.47 &         M3  &       M4  \\ 
J20465795--0259320    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.1  &  $\cdots$ &    4.1   &  0.80 &         M0  &       M1  \\ 
J20555933--1117238    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --0.5  &  $\cdots$ &    2.3   &  0.55 &         M2  &       M2  \\ 
J21000529+4004136    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &    60   &     --2.8  &  $\cdots$ &    4.4   &  0.62 &         M1  &       M2  \\ 
J21033845+0753305    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.4  &  $\cdots$ &    1.5   &  0.88 &         K:  &       K7  \\ 
J21055942+3139553    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.0  &  $\cdots$ &    3.5   &  0.79 &         M0  &       M1  \\ 
J21060880+5359214    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.3  &  $\cdots$ &    3.4   &  0.68 &         M1  &       M1  \\ 
J21073678--1304581    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.8  &  $\cdots$ &    3.3   &  0.48 &         M3  &       M4  \\ 
J21143076+2905304    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --0.7  &  $\cdots$ &    3.1   &  0.53 &         M2  &       M3  \\ 
J21143076+2905304    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.7  &  $\cdots$ &    4.8   &  0.55 &         M2  &       M3  \\ 
J21143673+1952557    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --0.4  &  $\cdots$ &    1.5   &  0.91 &         K:  &       K4  \\ 
J21144910+1254002    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --6.1  &  $\cdots$ &    4.3   &  0.38 &         M4  &       M5  \\ 
J21183375+3014346    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --1.5  &  $\cdots$ &    3.8   &  0.74 &         M0  &       M1  \\ 
J21183375+3014346    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.6  &  $\cdots$ &    3.7   &  0.74 &         M0  &       M1  \\ 
J21294054+6405399    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --6.3  &  $\cdots$ &    5.6   &  0.47 &         M3  &       M4  \\ 
J21322198+2433419    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.1  &  $\cdots$ &    5.6   &  0.43 &         M3  &       M4  \\ 
J21322198+2433419    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.8  &  $\cdots$ &    4.1   &  0.41 &         M4  &       M4  \\ 
J21332890+2212375    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &      0.2  &  $\cdots$ &    2.5   &  0.55 &         M2  &       M3  \\ 
J21332890+2212375    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &      0.1  &  $\cdots$ &    4.1   &  0.56 &         M2  &       M3  \\ 
J21351425--8706336    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --2.0  &  $\cdots$ &    2.0   &  0.81 &         M0  &       M1  \\ 
J21351425--8706336\tablenotemark{c}    & 2014--06--28 &      SOAR/Goodman   &   RALC1200 &  5900 &   400   &     --2.2  &  $\cdots$ & $\cdots$ &  0.80 &         M0  &       M0  \\ 
J21370885--6036054    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --8.2  &  $\cdots$ &    3.1   &  0.42 &         M3  &       M4  \\ 
J21374019+0137137    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &    --12.5  &  $\cdots$ &    2.9   &  0.35 &         M4  &       M5  \\ 
J21412662+2043107    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --4.9  &  $\cdots$ &    3.3   &  0.45 &         M3  &       M4  \\ 
J21412662+2043107    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.3  &  $\cdots$ &    5.2   &  0.48 &         M3  &       M4  \\ 
J21475971--2956297    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.3  &  $\cdots$ &    1.7   &  0.78 &         M0  &       M1  \\ 
J21490499--6413039    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   400   &     --7.9  &  $\cdots$ &    3.3   &  0.31 &         M5  &       M5  \\ 
J21490591--7206085    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &    60   &     --1.6  &  $\cdots$ &    2.0   &  0.74 &         M0  &       M1  \\ 
J21490591--7206085    & 2014--06--25 &      SOAR/Goodman   &   RALC1200 &  5900 &   120   &     --1.3  &  $\cdots$ & $\cdots$ &  0.73 &         M0  &       M0  \\ 
J21491738+5922511    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.0  &  $\cdots$ &    5.4   &  0.50 &         M3  &       M4  \\ 
J21512893--0238147    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --1.5  &  $\cdots$ &    2.6   &  0.56 &         M2  &       M2  \\ 
J21521039+0537356    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --5.0  &  $\cdots$ &    4.9   &  0.52 &         M3  &       M4  \\ 
J21530304+8527564    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &      1.3  &  $\cdots$ &    0.4   &  1.01 &         $\cdots$  &     G/K:  \\ 
J21552437+5938371    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --4.3  &  $\cdots$ &    6.0   &  0.42 &         M4  &       M5  \\ 
J22004158+2715135    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   120   &     --1.7  &  $\cdots$ &    3.8   &  0.84 &         K7  &       M1  \\ 
J22004158+2715135    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.7  &  $\cdots$ &    3.5   &  0.90 &         M0  &       M1  \\ 
J22090571+7019524    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.8  &  $\cdots$ &    4.8   &  0.75 &         M0  &       M1  \\ 
J22090571+7019524    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.1  &  $\cdots$ &    4.3   &  0.75 &         M0  &       M1  \\ 
J22133567+2558108    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --3.2  &  $\cdots$ &    2.2   &  0.45 &         M3  &       M4  \\ 
J22184265+3321137    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --4.2  &  $\cdots$ &    4.4   &  0.56 &         M2  &       M3  \\ 
J22184265+3321137    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.6  &  $\cdots$ &    4.0   &  0.59 &         M2  &       M3  \\ 
J22232904+3227334    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --5.2  &  $\cdots$ &    4.6   &  0.51 &         M3  &       M3  \\ 
J22254230+6905300    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --5.2  &  $\cdots$ &    5.0   &  0.52 &         M3  &       M3  \\ 
J22324974+4810437    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.2  &  $\cdots$ &    5.1   &  0.49 &         M3  &       M3  \\ 
J22384530--2036519\tablenotemark{d,e}    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &    60   &     --5.6  &  $\cdots$ &    3.6   &  0.43 &         M3  &       M3  \\  
J22384559--2037160\tablenotemark{d}    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &    30   &     --2.4  &  $\cdots$ &    2.2   &  0.61 &         M1  &       M2  \\  
J22400038+6423130    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.3  &  $\cdots$ &    4.6   &  0.70 &         M1  &       M2  \\ 
J22424884+1330532    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.2  &  $\cdots$ &    1.3   &  0.89 &         K5  &       K5  \\ 
J22440873--5413183    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --6.2  &  $\cdots$ &    2.7   &  0.40 &         M4  &       M4  \\ 
J22470872--6920447    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --0.7  &  $\cdots$ &    1.3   &  0.88 &         K7  &       K7  \\ 
J22480446--2422075    & 2014--06--28 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --4.1  &  $\cdots$ &    4.1   &  0.37 &         M4  &       M5  \\ 
J22492891--2608229    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.6  &  $\cdots$ &    2.3   &  0.77 &         M0  &       M0  \\ 
J22515348+3145153    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --3.9  &  $\cdots$ &    4.9   &  0.51 &         M3  &       M3  \\ 
J22530599+0728190    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.5  &  $\cdots$ &    1.9   &  0.85 &         K7  &       M0  \\ 
J22552718--5218094    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --0.6  &  $\cdots$ &    2.0   &  0.67 &         M1  &       M1  \\ 
J22562920--3904497    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &      0.2  &  $\cdots$ &    2.7   &  0.52 &         M2  &       M2  \\ 
J22571130+3639451    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.9  &  $\cdots$ &    3.7   &  0.85 &         M1  &       M1  \\ 
J22574103--0129414    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.3  &  $\cdots$ &    2.1   &  0.79 &         M0  &       M0  \\ 
J22581643--1104170    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --2.4  &  $\cdots$ &    3.2   &  0.48 &         M3  &       M3  \\ 
J23040837+0318214    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &      0.0  &  $\cdots$ &    2.6   &  0.89 &         K:  &       K4  \\ 
J23060295--1556151    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --5.7  &  $\cdots$ &    4.1   &  0.44 &         M3  &       M4  \\ 
J23060482+6355339    & 2015--06--16 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.4  &  $\cdots$ &    4.1   &  0.78 &         M0  &       M1  \\ 
J23075268+1710152    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.2  &  $\cdots$ &    1.9   &  0.87 &         K7  &       K7  \\ 
J23093711--0225551    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --0.5  &  $\cdots$ &    2.0   &  0.90 &         K:  &       K5  \\ 
J23093711--0225551    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   200   &     --0.5  &  0.13     & $\cdots$ &  0.91 &         K5  &     G/K:  \\ 
J23132355+5937079    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --2.9  &  $\cdots$ &    2.9   &  0.56 &         M2  &       M2  \\ 
J23175720+3935351    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   300   &     --0.3  &  $\cdots$ &    1.7   &  0.89 &         K5  &       K7  \\ 
J23193306--3939237    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   120   &     --0.2  &  $\cdots$ &    2.8   &  0.78 &         M0  &       M1  \\ 
J23193306--3939237    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   200   &     --0.2  &  $\cdots$ & $\cdots$ &  0.78 &         M0  &       M0  \\ 
J23221088--0301417    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.3  &  $\cdots$ &    1.7   &  0.86 &         K7  &       K7  \\ 
J23234822+5325596    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --0.7  &  $\cdots$ &    4.4   &  0.74 &         M0  &       M1  \\ 
J23281063+6202239    & 2013--12--30 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --1.4  &  $\cdots$ &    2.0   &  0.89 &         K7  &       K7  \\ 
J23282251+0028395    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.6  &  $\cdots$ &    3.3   &  0.49 &         M3  &       M3  \\ 
J23301341--2023271    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --3.5  &  $\cdots$ &    3.0   &  0.48 &         M3  &       M4  \\ 
J23324839--4601465    & 2013--12--06 &      SOAR/Goodman   &    SYZY400 &  1800 &   150   &      0.4  &  $\cdots$ &    2.7   &  0.74 &         M0  &       M0  \\ 
J23324839--4601465    & 2013--12--06 &      SOAR/Goodman   &   RALC1200 &  5900 &   200   &      0.4  &  $\cdots$ & $\cdots$ &  0.75 &         M0  &       M0  \\ 
J23341101--1531012    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --3.4  &  $\cdots$ &    2.8   &  0.68 &         M2  &       M2  \\ 
J23351842--6433423    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &     --0.4  &  $\cdots$ &    2.5   &  0.83 &         K7  &       K7  \\ 
J23381743--4131037    & 2014--06--25 &      SOAR/Goodman   &    SYZY400 &  1800 &   180   &     --1.0  &  $\cdots$ &    2.8   &  0.55 &         M2  &       M2  \\ 
J23391052--5435167    & 2014--06--27 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &      0.0  &  $\cdots$ &    2.1   &  0.64 &         M1  &       M2  \\ 
J23410393--0922505    & 2014--06--26 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.0  &  $\cdots$ &    1.6   &  0.91 &         K:  &       K4  \\ 
J23435944+6444291\tablenotemark{c}    & 2015--06--17 &      Mayall/RC-Spec &     BL420  &  2600 &   180   &     --2.8  &  $\cdots$ &    4.3   &  0.72 &         M1  &       M2  \\ 
J23492619+1859126    & 2013--12--07 &      SOAR/Goodman   &    SYZY400 &  1800 &   240   &     --1.0  &  $\cdots$ &    2.8   &  0.78 &         K7  &       M0  \\ 
J23492619+1859126    & 2013--12--07 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &     --0.8  &  $\cdots$ & $\cdots$ &  0.79 &         M0  &       M0  \\ 
J23495106+3956194    & 2013--12--31 &      Mayall/RC-Spec &     BL420  &  2600 &   240   &     --1.9  &  $\cdots$ &    2.4   &  0.74 &         M0  &       M1  \\ 
J23541082+0218357    & 2013--12--05 &      SOAR/Goodman   &    SYZY400 &  1800 &   300   &      0.1  &  $\cdots$ &    1.8   &  0.85 &         K7  &       K7  \\ 
J23541082+0218357    & 2013--12--05 &      SOAR/Goodman   &   RALC1200 &  5900 &   500   &      0.2  &  $\cdots$ & $\cdots$ &  0.85 &         K7  &       K7  \\ 
\enddata
\tablenotetext{a}{Negative values indicate emission.  Uncertainties are estimated to be 10\% of the quoted values.}
\tablenotetext{b}{Spectral types from \texttt{Hammer} have been shown to have a systematic offset of about one spectral subclass for cool stars.  Uncertainties are $\pm$1 subclass.  Our visual spectral types are more robust and have uncertainties of $\pm$0.5 subclasses.}
\tablenotetext{c}{Likely SB2.}
\tablenotetext{d}{Visual binary.}
\tablenotetext{e}{Common proper motion companion to a star in the parent sample.}
\end{deluxetable*}


==> ymgp1_binaries_background_test_sample.txt <==
%\begin{longrotatetable}
\startlongtable
\begin{deluxetable*}{lcccccccccccc}
\renewcommand\arraystretch{0.9}
\tabletypesize{\footnotesize}
\setlength{ \tabcolsep }{.1cm} 
\tablewidth{0pt}
\tablecolumns{13}
\tablecaption{Binary Common Proper Motion Tests\label{tab:cpm}}
\tablehead{
       \colhead{2MASS} & \colhead{$N_\mathrm{epochs}$}  & \colhead{$\Delta t$}  & \colhead{Cand.} & \colhead{$\chi^2_{\nu}$} &  \colhead{$\chi^2_{\nu}$} & \colhead{$\nu$} & \colhead{BIC}  & \colhead{BIC}   & \colhead{$\Delta$BIC} & \colhead{Comp?\tablenotemark{a}} & \colhead{Known}  &  \colhead{Binary}  \\
       \colhead{Name}  & \colhead{}                     & \colhead{(yr)}        & \colhead{Comp.} & \colhead{(BG)}           & \colhead{(CPM)}           & \colhead{}      & \colhead{(BG)} & \colhead{(CPM)} & \colhead{}            & \colhead{}      & \colhead{Binary?}  &  \colhead{Ref.} 
  }
\startdata
J00074264+6022543      &    1 & $\cdots$   & CC1 &   $\cdots$ &  $\cdots$   &    0 & $\cdots$  & $\cdots$ &   $\cdots$  &  SE    & Y  &  Ja14b, Bo15b   \\
J00133841+5245050      &    3 & 0.197      & CC1 &   0.352    &  0.426      &    2 & 6.20      & 6.35     &   -0.148    &  BG?	 & N  &  $\cdots$   \\
J00133841+5245050      &    1 & $\cdots$   & CC2 &   $\cdots$ &  $\cdots$   &    0 & $\cdots$  & $\cdots$ &   $\cdots$  &  SE	 & N  &  $\cdots$   \\
J00160486+2319090      &    1 & $\cdots$   & CC1 &   $\cdots$ &  $\cdots$   &    0 & $\cdots$  & $\cdots$ &   $\cdots$  &  SE	 & N  &  $\cdots$   \\
J00164045+3000598      &    1 & $\cdots$   & CC1 &   $\cdots$ &  $\cdots$   &    0 & $\cdots$  & $\cdots$ &   $\cdots$  &  SE	 & N  &  $\cdots$   \\
J00165678+2003551      &    1 & $\cdots$   & CC1 &   $\cdots$ &  $\cdots$   &    0 & $\cdots$  & $\cdots$ &   $\cdots$  &  SE	 & N  &  $\cdots$   \\
J00171046+2931520      &    2 & 0.847      & CC1 &   0.307    &  0.293      &    1 & 3.77      & 3.76     &   0.0133    &  CPM?	 & N  &  $\cdots$   \\
J00215781+4912379      &    4 & 0.828      & CC1 &   14.1     &  0.795      &    3 & 49.2      & 9.32     &   39.9      &  CPM	 & Y  &  Bo15b   \\
J00215781+4912379      &    1 & $\cdots$   & CC2 &   $\cdots$ &  $\cdots$   &    0 & $\cdots$  & $\cdots$ &   $\cdots$  &  SE	 & N  &  $\cdots$   \\
J00233468+2014282      &    1 & $\cdots$   & CC1 &   $\cdots$ &  $\cdots$   &    0 & $\cdots$  & $\cdots$ &   $\cdots$  &  SE	 & Y  &  WDS   \\
\enddata
\tablenotetext{a}{Status of companion based on differenced Bayesian Information Criterion for the common proper motion and background hypotheses.  
``SE''=Single Epoch; ``BG''=background; ``CPM''=Common Proper Motion.  See Section \ref{sec:vbs} for details.}
%\tablenotetext{b}{Proper motion from UCAC4 (\citealt{Zacharias:2013cf}).}
%\tablenotetext{a}{.}
\tablerefs{
Beu04=\citet{Beuzit:2004fq},
Ber10=\citet{Bergfors:2010hm}, 
Bo15a=\citet{Bowler:2015ch}, 
Bo15b=\citet{Bowler:2015ja}, 
Dae07=\citet{Daemgen:2007fg}, 
De99=\citet{Delfosse:1999aa}, 
Gu05=\citet{Guenther:2005gu}, 
Ja12=\citet{Janson:2012dc}, 
Ja14b=\citet{Janson:2014fx},
Jay01=\citet{Jayawardhana:2001if}, 
Jo13=\citet{Jodar:2013ja}, 
La08=\citet{Law:2008fn},
Mc01=\citet{McCarthy:2001gt}, 
Sc98=\citet{Schneider:1998aa}, 
WDS=\citet{Mason:2001ff}.
}
\tablecomments{Table 5 is published in its entirety in the machine-readable format.
      A portion is shown here for guidance regarding its form and content.}
\end{deluxetable*}
%\end{longrotatetable}


==> ymgp1_roboao_binaries_v4_sample.txt <==
%\startlongtable
\begin{deluxetable*}{lcccccccc}[htb!]
\renewcommand\arraystretch{0.9}
\tabletypesize{\small}
\setlength{ \tabcolsep }{.1cm} 
\tablewidth{0pt}
\tablecolumns{9}
\tablecaption{Robo-AO Point Source Detections \label{tab:vbs}}
\tablehead{
     \colhead{2MASS} & \colhead{UT Date}       &  \colhead{}        & \colhead{Candidate} & \colhead{} & \colhead{Sep}    & \colhead{P.A.}       & \colhead{Significance} & \colhead{Performance} \\
     \colhead{ID}    & \colhead{(Y-M-D)}       &  \colhead{Filter}  & \colhead{Name}      & \colhead{$\Delta$mag}        & \colhead{($''$)} & \colhead{($\degr$)}  & \colhead{($\sigma$)}   & \colhead{Metric\tablenotemark{a}} 
        }   
\startdata
%===============================================================================================================================================================================================================================
%         2MASS ID    &         Obs date      &        Filter    &            &        dmag      sig_dmag   &         sep      sig_sep    &      pa   sig_pa     &        Sign     &  Performance    \\
%===============================================================================================================================================================================================================================
 J00074264+6022543    &         2014-11-08    &            $i'$  &    CC1     &        0.30 $\pm$  0.05     &        0.86 $\pm$  0.03     &        94 $\pm$  2   &        12.5     &         H    \\
 J00133841+5245050    &         2014-08-26    &            $i'$  &    CC1     &        2.76 $\pm$  0.03     &        3.13 $\pm$  0.03     &       110 $\pm$  3   &        11.5     &         H    \\
 J00133841+5245050    &         2014-11-06    &            $i'$  &    CC1     &        2.39 $\pm$  0.05     &        3.16 $\pm$  0.04     &       109 $\pm$  2   &         7.2     &         M    \\
 J00133841+5245050    &         2014-11-06    &            $i'$  &    CC1     &        2.74 $\pm$  0.02     &        3.16 $\pm$  0.04     &       109 $\pm$  3   &         6.4     &         H    \\
 J00133841+5245050    &         2014-11-06    &            $i'$  &    CC2     &        3.41 $\pm$  0.04     &        0.86 $\pm$  0.03     &        94 $\pm$  2   &         5.9     &         M    \\
 J00160486+2319090    &         2014-11-06    &            $i'$  &    CC1     &        0.41 $\pm$  0.05     &        2.66 $\pm$  0.05     &        94 $\pm$  2   &         9.6     &         M    \\
 J00164045+3000598    &         2014-08-24    &            $i'$  &    CC1     &        2.47 $\pm$  0.03     &        0.98 $\pm$  0.03     &       174 $\pm$  1   &        12.4     &         H    \\
 J00165678+2003551    &         2014-11-06    &            $i'$  &    CC1     &        0.21 $\pm$  0.03     &        1.03 $\pm$  0.05     &       102 $\pm$  3   &         4.2     &         H    \\
 J00171046+2931520    &         2013-10-23    &            $i'$  &    CC1     &        2.07 $\pm$  0.05     &        1.02 $\pm$  0.02     &       218 $\pm$  1   &        10.5     &         H    \\
 J00171046+2931520    &         2014-08-28    &            $i'$  &    CC1     &        2.03 $\pm$  0.04     &        1.03 $\pm$  0.04     &       221 $\pm$  6   &        12.7     &         H    \\
\enddata
\tablenotetext{a}{Image performance metrics assessed from the PSF core size.  These are divided into three groups: high-performance (``H''), medium-performaance (``M''), and low-performance (``L'').
Typical contrasts for each group are described in detail in Section~\ref{sec:roboao}.}
\tablecomments{Table 4 is published in its entirety in the machine-readable format.
      A portion is shown here for guidance regarding its form and content.}
\end{deluxetable*}



==> ymgp1_roboao_observations_v3.txt <==
\startlongtable
\begin{deluxetable}{lcccc}
\renewcommand\arraystretch{0.9}
\tabletypesize{\small}
\setlength{ \tabcolsep } {.1cm} 
\tablewidth{0pt}
\tablecolumns{5}
\tablecaption{Robo-AO Observations \label{tab:roboao}}
\tablehead{
       \colhead{2MASS} & \colhead{UT Date}  &  \colhead{}  & \colhead{Exp.} & \colhead{FWHM} \\
       \colhead{ID}    & \colhead{(Y-M-D)}       &  \colhead{Filter}  & \colhead{(s)} & \colhead{($''$)}
        }   
\startdata
%===============================================================================================================
%                 2MASS ID              Obs date                Filter          Exptime             FWHM    \\
%===============================================================================================================
         J00055520+4129289    &         2014-08-24    &          SDSS $i'$    &          60    &        0.28    \\
         J00074264+6022543    &         2013-10-25    &            LP600      &         120    &        0.26    \\
         J00074264+6022543    &         2014-11-08    &          SDSS $i'$    &          60    &        0.16    \\
         J00080642+4757025    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J00085391+2050252    &         2013-10-24    &          SDSS $i'$    &         120    &        0.25    \\
         J00085391+2050252    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J00114643--1139553   &         2014-08-28    &          SDSS $i'$    &          60    &        0.26    \\
         J00120761--1550327   &         2014-08-29    &          SDSS $i'$    &          60    &        0.35    \\
         J00133841+5245050    &         2014-08-26    &          SDSS $i'$    &          60    &        0.21    \\
         J00133841+5245050    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J00133841+5245050    &         2014-11-06    &          SDSS $r'$    &          60    &        0.73    \\
         J00133841+5245050    &         2014-11-06    &          SDSS $z'$    &          60    &        0.13    \\
         J00142956+1331086    &         2013-10-25    &          SDSS $i'$    &         120    &        0.23    \\
         J00151561+0247373    &         2014-08-23    &          SDSS $i'$    &          60    &        0.24    \\
         J00160486+2319090    &         2014-11-06    &          SDSS $i'$    &          60    &        0.61    \\
         J00164045+3000598    &         2014-08-24    &          SDSS $i'$    &          60    &        0.26    \\
         J00165678+2003551    &         2014-11-06    &          SDSS $i'$    &          60    &        0.63    \\
         J00170635+4056538    &         2013-10-22    &          SDSS $i'$    &         120    &        0.18    \\
         J00171046+2931520    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J00171046+2931520    &         2014-08-28    &          SDSS $i'$    &          60    &        0.25    \\
         J00185352+2748499    &         2014-11-06    &          SDSS $i'$    &          60    &        0.12    \\
         J00210932+4456560    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J00215781+4912379    &         2013-10-24    &          SDSS $i'$    &         120    &        0.20    \\
         J00215781+4912379    &         2014-08-22    &          SDSS $i'$    &          60    &        0.28    \\
         J00215781+4912379    &         2014-08-22    &          SDSS $i'$    &          60    &        0.30    \\
         J00215781+4912379    &         2014-08-22    &          SDSS $r'$    &          60    &        0.23    \\
         J00215781+4912379    &         2014-08-22    &          SDSS $z'$    &          60    &        0.28    \\
         J00233468+2014282    &         2013-10-23    &          SDSS $i'$    &         120    &        0.21    \\
         J00243478+3002295    &         2013-07-24    &            LP600      &          60    &        0.17    \\
         J00243478+3002295    &         2013-10-23    &            LP600      &         120    &        0.20    \\
         J00255097--0957398   &         2014-08-28    &          SDSS $i'$    &          60    &        0.21    \\
         J00262872+6747026    &         2014-11-07    &          SDSS $i'$    &          60    &        0.16    \\
         J00265182+4250024    &         2014-08-24    &          SDSS $i'$    &          60    &        0.25    \\
         J00270283+6630389    &         2014-08-22    &          SDSS $i'$    &          60    &        0.25    \\
         J00285391+5022330    &         2013-10-24    &          SDSS $i'$    &         120    &        0.22    \\
         J00285391+5022330    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J00302927+0420204    &         2014-08-23    &          SDSS $i'$    &          60    &        0.27    \\
         J00323480+0729271    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J00323480+0729271    &         2014-08-23    &          SDSS $i'$    &          60    &        0.25    \\
         J00334916+6712243    &         2014-08-22    &          SDSS $i'$    &          60    &        0.28    \\
         J00340843+2523498    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J00340843+2523498    &         2014-08-24    &          SDSS $i'$    &          60    &        0.28    \\
         J00363436+5537360    &         2013-10-25    &          SDSS $i'$    &         120    &        0.22    \\
         J00380001+4353454    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J00390698+7208590    &         2014-08-22    &          SDSS $i'$    &          60    &        0.25    \\
         J00394218+1039137    &         2014-11-06    &          SDSS $i'$    &          60    &        0.23    \\
         J00400624+5014156    &         2013-10-24    &          SDSS $i'$    &         120    &        0.22    \\
         J00414141+4410530    &         2013-10-22    &            LP600      &         120    &        0.16    \\
         J00414141+4410530    &         2014-11-06    &          SDSS $i'$    &          60    &        0.69    \\
         J00423409+5439048    &         2014-08-22    &          SDSS $i'$    &          60    &        0.35    \\
         J00423409+5439048    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J00423409+5439048    &         2014-11-06    &          SDSS $r'$    &          60    &        0.14    \\
         J00423409+5439048    &         2014-11-06    &          SDSS $z'$    &          60    &        0.18    \\
         J00424820+3532554    &         2013-10-22    &          SDSS $i'$    &         120    &        0.16    \\
         J00425668+2239350    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J00450015+2634104    &         2013-07-25    &          SDSS $i'$    &          60    &        0.20    \\
         J00471417+3812171    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J00471999--0626334   &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J00474847+0601549    &         2014-08-23    &          SDSS $i'$    &          60    &        0.25    \\
         J00482096+7116115    &         2013-10-25    &          SDSS $i'$    &         120    &        0.24    \\
         J00483261+3109059    &         2014-08-22    &          SDSS $i'$    &          60    &        0.29    \\
         J00485822+4435091    &         2013-10-22    &          SDSS $i'$    &         120    &        0.14    \\
         J00485822+4435091    &         2014-11-06    &          SDSS $i'$    &          60    &        0.12    \\
         J00493421--1444217   &         2014-08-28    &          SDSS $i'$    &          60    &        0.24    \\
         J00501752+0837341    &         2013-10-24    &            LP600      &         120    &        0.27    \\
         J00501877+1052158    &         2014-11-06    &          SDSS $i'$    &          60    &        0.73    \\
         J00503319+2449009    &         2013-10-23    &            LP600      &         120    &        0.23    \\
         J00503319+2449009    &         2014-11-06    &          SDSS $i'$    &          60    &        0.18    \\
         J00522193+2056328    &         2014-08-22    &          SDSS $i'$    &          60    &        0.15    \\
         J00530648+4829385    &         2014-08-22    &          SDSS $i'$    &          60    &        0.27    \\
         J00532916--1455271   &         2014-08-28    &          SDSS $i'$    &          60    &        0.27    \\
         J00544803+2731035    &         2013-07-25    &            LP600      &          60    &        0.20    \\
         J00544803+2731035    &         2013-10-23    &            LP600      &         120    &        0.20    \\
         J00551501+3015156    &         2013-10-23    &          SDSS $i'$    &         120    &        0.17    \\
         J00572904+3736509    &         2014-11-07    &          SDSS $i'$    &          60    &        0.16    \\
         J01001331+2135328    &         2013-10-23    &          SDSS $i'$    &         120    &        0.21    \\
         J01001613+1251007    &         2013-10-24    &          SDSS $i'$    &         120    &        0.23    \\
         J01001613+1251007    &         2014-08-23    &          SDSS $i'$    &          60    &        0.27    \\
         J01022746--2136344   &         2014-11-08    &          SDSS $i'$    &          60    &        0.21    \\
         J01025097+1856543    &         2013-10-23    &            LP600      &         120    &        0.21    \\
         J01031395+3140598    &         2013-12-15    &            LP600      &          60    &        0.86    \\
         J01031395+3140598    &         2014-08-22    &          SDSS $i'$    &          60    &        0.27    \\
         J01034013+4051288    &         2013-10-22    &          SDSS $i'$    &         120    &        0.19    \\
         J01034013+4051288    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J01065474+8027344    &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J01071194--1935359   &         2014-11-08    &          SDSS $i'$    &          60    &        0.19    \\
         J01085041--0340336   &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J01093915+2931112    &         2014-11-06    &          SDSS $i'$    &          60    &        0.73    \\
         J01102943--1510071   &         2014-11-08    &          SDSS $i'$    &          60    &        0.53    \\
         J01105436+5822133    &         2014-08-22    &          SDSS $i'$    &          60    &        0.32    \\
         J01112542+1526214    &         2013-10-23    &            LP600      &         120    &        0.25    \\
         J01112542+1526214    &         2014-11-06    &          SDSS $i'$    &          60    &        0.86    \\
         J01121854+4238358    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J01121854+4238358    &         2014-08-22    &          SDSS $i'$    &          60    &        0.31    \\
         J01121854+4238358    &         2014-08-22    &          SDSS $r'$    &          60    &        0.33    \\
         J01121854+4238358    &         2014-08-22    &          SDSS $z'$    &          60    &        0.24    \\
         J01131976+5855224    &         2013-10-25    &          SDSS $i'$    &         120    &        0.23    \\
         J01131976+5855224    &         2014-08-27    &          SDSS $i'$    &          60    &        0.33    \\
         J01132401--2254077   &         2014-11-08    &          SDSS $i'$    &          60    &        0.13    \\
         J01132958--0738088   &         2014-11-08    &          SDSS $i'$    &          60    &        0.18    \\
         J01143963+7543556    &         2014-08-23    &          SDSS $i'$    &          60    &        0.49    \\
         J01210504--0402082   &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J01210504--0402082   &         2014-11-08    &          SDSS $i'$    &          60    &        0.19    \\
         J01221027+2209032    &         2013-10-23    &          SDSS $i'$    &         120    &        0.24    \\
         J01225093--2439505   &         2014-11-08    &          SDSS $i'$    &          60    &        0.56    \\
         J01225675+0725095    &         2013-10-24    &          SDSS $i'$    &         120    &        0.28    \\
         J01244246--1540454   &         2014-08-28    &          SDSS $i'$    &          60    &        0.33    \\
         J01244246--1540454   &         2014-11-08    &          SDSS $i'$    &          60    &        0.22    \\
         J01265011--0853467   &         2014-08-28    &          SDSS $i'$    &          60    &        0.23    \\
         J01281337--2319278   &         2014-11-08    &          SDSS $i'$    &          60    &        0.14    \\
         J01293464--2137530   &         2014-11-08    &          SDSS $i'$    &          60    &        0.60    \\
         J01304065--1027506   &         2014-08-28    &          SDSS $i'$    &          60    &        0.22    \\
         J01311506+0835225    &         2013-10-24    &          SDSS $i'$    &         120    &        0.26    \\
         J01351393--0712517   &         2014-08-23    &          SDSS $i'$    &          60    &        0.28    \\
         J01351393--0712517   &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J01362619+4043443    &         2013-10-22    &          SDSS $i'$    &         120    &        0.16    \\
         J01372322+2657119    &         2013-10-23    &          SDSS $i'$    &         120    &        0.22    \\
         J01373940+1835332    &         2013-10-23    &          SDSS $i'$    &         120    &        0.25    \\
         J01373940+1835332    &         2014-08-22    &          SDSS $i'$    &          60    &        0.37    \\
         J01394067--0918221   &         2014-08-28    &          SDSS $i'$    &          60    &        0.26    \\
         J01415691--1238217   &         2014-08-28    &          SDSS $i'$    &          60    &        0.22    \\
         J01434512--0602400   &         2014-08-23    &          SDSS $i'$    &          60    &        0.29    \\
         J01451820+4632077    &         2013-10-22    &          SDSS $i'$    &         120    &        0.18    \\
         J01473248+3453528    &         2013-10-22    &            LP600      &         120    &        0.16    \\
         J01484059+3306071    &         2014-11-06    &          SDSS $i'$    &          60    &        0.14    \\
         J01510405--0607047   &         2014-11-08    &          SDSS $i'$    &          60    &        0.16    \\
         J01531133--2105433   &         2014-11-08    &          SDSS $i'$    &          60    &        0.19    \\
         J01535076--1459503   &         2014-11-08    &          SDSS $i'$    &          60    &        0.18    \\
         J01581361+4844197    &         2014-08-24    &          SDSS $i'$    &          60    &        0.30    \\
         J01592349+5831162    &         2013-10-24    &          SDSS $i'$    &         120    &        0.22    \\
         J01592349+5831162    &         2014-08-22    &          SDSS $i'$    &          60    &        0.34    \\
         J01592349+5831162    &         2014-08-22    &          SDSS $i'$    &          60    &        0.38    \\
         J01592349+5831162    &         2014-08-22    &          SDSS $r'$    &          60    &        0.32    \\
         J01592349+5831162    &         2014-08-22    &          SDSS $z'$    &          60    &        0.34    \\
         J01592349+5831162    &         2014-11-07    &          SDSS $i'$    &          60    &        0.00    \\
         J01592349+5831162    &         2014-11-08    &          SDSS $i'$    &          60    &        0.20    \\
         J02001277--0840516   &         2014-08-23    &          SDSS $i'$    &          60    &        0.30    \\
         J02024428+1334335    &         2013-10-24    &            LP600      &         120    &        0.27    \\
         J02071032+6417114    &         2014-11-07    &          SDSS $i'$    &          60    &        0.14    \\
         J02080668--0128326   &         2014-08-23    &          SDSS $i'$    &          60    &        0.29    \\
         J02085359+4926565    &         2013-10-22    &          SDSS $i'$    &         120    &        0.18    \\
         J02124524+5805292    &         2013-10-24    &          SDSS $i'$    &         120    &        0.15    \\
         J02125458+0000167    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J02132062+3648506    &         2013-10-22    &            LP600      &         120    &        0.18    \\
         J02132062+3648506    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J02143837+3121452    &         2014-08-26    &          SDSS $i'$    &          60    &        0.25    \\
         J02155892--0929121   &         2014-11-08    &          SDSS $i'$    &          60    &        0.18    \\
         J02160247+3043576    &         2014-08-24    &          SDSS $i'$    &          60    &        0.28    \\
         J02164742+0112454    &         2014-11-07    &          SDSS $i'$    &          60    &        0.13    \\
         J02183655+1218579    &         2013-10-24    &          SDSS $i'$    &         120    &        0.24    \\
         J02190228+2352550    &         2014-08-23    &          SDSS $i'$    &          60    &        0.23    \\
         J02191990+2026169    &         2014-08-27    &          SDSS $i'$    &          60    &        0.32    \\
         J02205082+3320479    &         2013-10-23    &          SDSS $i'$    &         120    &        0.17    \\
         J02205082+3320479    &         2014-08-22    &          SDSS $i'$    &          60    &        0.13    \\
         J02232663+2244069    &         2013-10-23    &          SDSS $i'$    &         120    &        0.20    \\
         J02233670--1056138   &         2014-08-28    &          SDSS $i'$    &          60    &        0.25    \\
         J02253841+3732339    &         2013-10-22    &            LP600      &         120    &        0.18    \\
         J02270842+3423205    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J02272804+3058405    &         2014-08-22    &          SDSS $i'$    &          60    &        0.38    \\
         J02282210+2159456    &         2014-08-27    &          SDSS $i'$    &          60    &        0.33    \\
         J02282486--1035311   &         2014-08-28    &          SDSS $i'$    &          60    &        0.23    \\
         J02284694+1538535    &         2014-11-07    &          SDSS $i'$    &          60    &        0.17    \\
         J02291411+1932360    &         2014-08-22    &          SDSS $i'$    &          60    &        0.33    \\
         J02293639+3423432    &         2013-10-22    &          SDSS $i'$    &         120    &        0.18    \\
         J02303485--1543248   &         2014-11-08    &          SDSS $i'$    &          60    &        0.16    \\
         J02333717+2455392    &         2013-10-23    &          SDSS $i'$    &         120    &        0.21    \\
         J02335984--1811525   &         2014-11-08    &          SDSS $i'$    &          60    &        0.50    \\
         J02352261+2334308    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J02364412+2240265    &         2013-10-23    &            LP600      &         120    &        0.20    \\
         J02391762--2649188   &         2014-11-08    &          SDSS $i'$    &          60    &        0.14    \\
         J02411510--0432177   &         2014-11-07    &          SDSS $i'$    &          60    &        0.12    \\
         J02412589+0559181    &         2013-10-25    &          SDSS $i'$    &         120    &        0.24    \\
         J02432085+1925452    &         2013-10-23    &          SDSS $i'$    &         120    &        0.20    \\
         J02490228--1029220   &         2014-11-08    &          SDSS $i'$    &          60    &        0.18    \\
         J02504025--0559533   &         2014-08-26    &          SDSS $i'$    &          60    &        0.18    \\
         J02504929+6055488    &         2014-08-27    &          SDSS $i'$    &          60    &        0.33    \\
         J02521758+3616481    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J02523518+2219209    &         2014-08-29    &          SDSS $i'$    &          60    &        0.20    \\
         J02523518+2219209    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J02560096+1220457    &         2014-08-28    &          SDSS $i'$    &          60    &        0.20    \\
         J02561984+6141223    &         2013-10-24    &          SDSS $i'$    &         120    &        0.14    \\
         J02564122+3522346    &         2014-11-06    &          SDSS $i'$    &          60    &        0.65    \\
         J02570045+1019073    &         2013-10-24    &          SDSS $i'$    &         120    &        0.13    \\
         J02570045+1019073    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J02574151+3750098    &         2014-08-22    &          SDSS $i'$    &          60    &        0.19    \\
         J02574151+3750098    &         2014-11-06    &          SDSS $i'$    &          60    &        0.16    \\
         J02592383--2515320   &         2014-11-08    &          SDSS $i'$    &          60    &        0.15    \\
         J03033668--2535329   &         2014-11-08    &          SDSS $i'$    &          60    &        0.20    \\
         J03053124+1149563    &         2014-08-22    &          SDSS $i'$    &          60    &        0.34    \\
         J03080663--2445347   &         2014-11-08    &          SDSS $i'$    &          60    &        0.20    \\
         J03082411+2345545    &         2014-08-22    &          SDSS $i'$    &          60    &        0.27    \\
         J03082411+2345545    &         2014-11-06    &          SDSS $i'$    &          60    &        0.75    \\
         J03082411+2345545    &         2014-11-06    &          SDSS $r'$    &          60    &        0.86    \\
         J03082411+2345545    &         2014-11-06    &          SDSS $z'$    &          60    &        0.71    \\
         J03092643+6732425    &         2013-10-25    &          SDSS $i'$    &         120    &        0.23    \\
         J03092643+6732425    &         2014-08-22    &          SDSS $i'$    &          60    &        0.13    \\
         J03092643+6732425    &         2014-08-22    &          SDSS $r'$    &          60    &        0.66    \\
         J03092643+6732425    &         2014-08-22    &          SDSS $z'$    &          60    &        0.13    \\
         J03100305--2341308   &         2014-11-08    &          SDSS $i'$    &          60    &        0.15    \\
         J03102649+5826086    &         2014-08-27    &          SDSS $i'$    &          60    &        0.36    \\
         J03105356+1838385    &         2014-08-22    &          SDSS $i'$    &          60    &        0.30    \\
         J03134851+2907254    &         2013-10-23    &            LP600      &         120    &        0.20    \\
         J03135085+3742079    &         2014-08-27    &          SDSS $i'$    &          60    &        0.25    \\
         J03144720+1127272    &         2013-10-24    &          SDSS $i'$    &         120    &        0.14    \\
         J03144720+1127272    &         2014-08-22    &          SDSS $i'$    &          60    &        0.29    \\
         J03144720+1127272    &         2014-11-08    &          SDSS $i'$    &          60    &        0.15    \\
         J03150544+2445350    &         2014-08-27    &          SDSS $i'$    &          60    &        0.30    \\
         J03153783+3724143    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J03174925--0519002   &         2014-08-23    &          SDSS $i'$    &          60    &        0.28    \\
         J03175221+5847431    &         2013-10-24    &          SDSS $i'$    &         120    &        0.22    \\
         J03175221+5847431    &         2014-08-22    &          SDSS $i'$    &          60    &        0.35    \\
         J03175221+5847431    &         2014-08-22    &          SDSS $r'$    &          60    &        0.40    \\
         J03175221+5847431    &         2014-08-22    &          SDSS $z'$    &          60    &        0.30    \\
         J03182999+4432131    &         2014-08-27    &          SDSS $i'$    &          60    &        0.30    \\
         J03232241+1141134    &         2013-10-24    &          SDSS $i'$    &         120    &        0.26    \\
         J03240643+2347073    &         2013-10-22    &            LP600      &         120    &        0.29    \\
         J03240643+2347073    &         2014-08-29    &          SDSS $i'$    &          60    &        0.35    \\
         J03240643+2347073    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J03240643+2347073    &         2014-11-08    &          SDSS $i'$    &          60    &        0.22    \\
         J03261155--1512573   &         2014-08-28    &          SDSS $i'$    &          60    &        0.25    \\
         J03271433+2723087    &         2013-10-23    &            LP600      &         120    &        0.23    \\
         J03283893--1537171   &         2014-08-28    &          SDSS $i'$    &          60    &        0.21    \\
         J03312575+0455078    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J03314702--1525378   &         2014-08-30    &          SDSS $i'$    &          60    &        0.29    \\
         J03321330+4914210    &         2013-10-22    &          SDSS $i'$    &         120    &        0.19    \\
         J03323578+2843554    &         2013-10-23    &          SDSS $i'$    &         120    &        0.16    \\
         J03323578+2843554    &         2014-11-06    &          SDSS $i'$    &          60    &        0.85    \\
         J03324345--0855391   &         2014-08-23    &          SDSS $i'$    &          60    &        0.17    \\
         J03331403+4615194    &         2014-08-27    &          SDSS $i'$    &          60    &        0.41    \\
         J03340048+5835551    &         2014-08-27    &          SDSS $i'$    &          60    &        0.36    \\
         J03360868+3118398    &         2013-10-22    &          SDSS $i'$    &         120    &        0.16    \\
         J03364083+0329194    &         2013-10-25    &            LP600      &         120    &        0.25    \\
         J03371407+6910498    &         2013-10-25    &            LP600      &         120    &        0.23    \\
         J03373331+1751145    &         2014-11-09    &          SDSS $i'$    &          60    &        0.21    \\
         J03392972+2458028    &         2013-10-23    &          SDSS $i'$    &         120    &        0.21    \\
         J03410638+2836357    &         2013-10-22    &            LP600      &         120    &        0.18    \\
         J03413724+5513068    &         2013-10-22    &          SDSS $i'$    &         120    &        0.21    \\
         J03413724+5513068    &         2014-08-27    &          SDSS $i'$    &          60    &        0.37    \\
         J03414562+2718566    &         2013-10-23    &          SDSS $i'$    &         120    &        0.19    \\
         J03423180+1216225    &         2013-10-24    &            LP600      &         120    &        0.68    \\
         J03423180+1216225    &         2014-11-11    &          SDSS $i'$    &          60    &        0.54    \\
         J03434696+5725557    &         2013-10-24    &          SDSS $i'$    &         120    &        0.63    \\
         J03434696+5725557    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J03445843+6344327    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J03451450+5615353    &         2013-10-24    &          SDSS $i'$    &         120    &        0.17    \\
         J03451450+5615353    &         2014-08-27    &          SDSS $i'$    &          60    &        0.33    \\
         J03462011+2612560    &         2014-11-06    &          SDSS $i'$    &          60    &        0.22    \\
         J03471668--0444171   &         2014-08-23    &          SDSS $i'$    &          60    &        0.13    \\
         J03471668--0444171   &         2014-11-07    &          SDSS $i'$    &          60    &        0.12    \\
         J03471668--0444171   &         2014-11-07    &          SDSS $r'$    &          60    &        0.58    \\
         J03471668--0444171   &         2014-11-07    &          SDSS $z'$    &          60    &        0.54    \\
         J03472333--0158195   &         2014-11-08    &          SDSS $i'$    &          60    &        0.19    \\
         J03494325+2419046    &         2014-08-26    &          SDSS $i'$    &          60    &        0.56    \\
         J03503961--0353547   &         2014-08-28    &          SDSS $i'$    &          60    &        0.22    \\
         J03510078+1413398    &         2014-08-23    &          SDSS $i'$    &          60    &        0.23    \\
         J03520223+2439479    &         2013-10-22    &          SDSS $i'$    &         120    &        0.20    \\
         J03520223+2439479    &         2014-08-27    &          SDSS $i'$    &          60    &        0.26    \\
         J03520223+2439479    &         2014-11-06    &          SDSS $i'$    &          60    &        0.18    \\
         J03553100+1517049    &         2014-08-28    &          SDSS $i'$    &          60    &        0.24    \\
         J03563308+3157248    &         2014-08-27    &          SDSS $i'$    &          60    &        0.16    \\
         J03571650--2712460   &         2014-11-08    &          SDSS $i'$    &          60    &        0.27    \\
         J03573393+2445106    &         2014-08-27    &          SDSS $i'$    &          60    &        0.25    \\
         J03590624+1510493    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J03592465+3219140    &         2014-08-27    &          SDSS $i'$    &          60    &        0.15    \\
         J04022440+2441246    &         2014-08-28    &          SDSS $i'$    &          60    &        0.27    \\
         J04041540+4943571    &         2013-10-22    &          SDSS $i'$    &         120    &        0.20    \\
         J04053888+0544408    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J04053888+0544408    &         2014-08-23    &          SDSS $i'$    &          60    &        0.29    \\
         J04054587+4558333    &         2013-12-16    &          SDSS $i'$    &          60    &        0.80    \\
         J04054587+4558333    &         2014-08-23    &          SDSS $i'$    &          60    &        0.21    \\
         J04060221+1815033    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J04065018+0053207    &         2014-08-28    &          SDSS $i'$    &          60    &        0.21    \\
         J04074484+0945220    &         2014-08-23    &          SDSS $i'$    &          60    &        0.26    \\
         J04081410+4007320    &         2013-10-22    &            LP600      &         120    &        0.19    \\
         J04084092+0334409    &         2014-08-28    &          SDSS $i'$    &          60    &        0.23    \\
         J04093930--2648489   &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J04112810+7544231    &         2014-08-26    &          SDSS $i'$    &          60    &        0.16    \\
         J04112810+7544231    &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J04122173+1615033    &         2014-11-06    &          SDSS $i'$    &          60    &        0.12    \\
         J04125574--1418589   &         2014-08-28    &          SDSS $i'$    &          60    &        0.23    \\
         J04132663--0139211   &         2014-11-08    &          SDSS $i'$    &          60    &        0.12    \\
         J04134585--0509049   &         2014-08-29    &          SDSS $i'$    &          60    &        0.12    \\
         J04134585--0509049   &         2014-11-08    &          SDSS $i'$    &          60    &        0.15    \\
         J04143060+2851298    &         2013-10-22    &          SDSS $i'$    &         120    &        0.19    \\
         J04145348+2745284    &         2014-11-06    &          SDSS $i'$    &          60    &        0.79    \\
         J04151061+2306519    &         2014-11-06    &          SDSS $i'$    &          60    &        0.21    \\
         J04171645+1213557    &         2013-10-24    &            LP600      &         120    &        0.16    \\
         J04171645+1213557    &         2014-08-23    &          SDSS $i'$    &          60    &        0.21    \\
         J04171852+0849220    &         2013-10-25    &            LP600      &         120    &        0.26    \\
         J04174337--1754222   &         2014-08-30    &          SDSS $i'$    &          60    &        0.27    \\
         J04174431+4103137    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J04174431+4103137    &         2014-08-26    &          SDSS $i'$    &          60    &        0.26    \\
         J04174964+0011455    &         2014-08-23    &          SDSS $i'$    &          60    &        0.25    \\
         J04175061+1828307    &         2014-11-06    &          SDSS $i'$    &          60    &        0.12    \\
         J04183399--0736506   &         2014-08-28    &          SDSS $i'$    &          60    &        0.22    \\
         J04191746+1138523    &         2014-08-28    &          SDSS $i'$    &          60    &        0.22    \\
         J04214271--1657543   &         2014-08-30    &          SDSS $i'$    &          60    &        0.22    \\
         J04220567+6032131    &         2014-08-23    &          SDSS $i'$    &          60    &        0.18    \\
         J04220827+1915218    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J04222503+0337082    &         2014-11-06    &          SDSS $i'$    &          60    &        0.63    \\
         J04224772--1758239   &         2014-09-01    &          SDSS $i'$    &          60    &        0.18    \\
         J04235033+1455174    &         2013-10-23    &            LP600      &         120    &        0.25    \\
         J04235070+0912193    &         2013-10-24    &          SDSS $i'$    &         120    &        0.18    \\
         J04244805+1552292    &         2013-10-23    &            LP600      &         120    &        0.25    \\
         J04244805+1552292    &         2014-11-06    &          SDSS $i'$    &          60    &        0.21    \\
         J04251352+1716056    &         2014-11-06    &          SDSS $i'$    &          60    &        0.14    \\
         J04251456+1858250    &         2014-11-06    &          SDSS $i'$    &          60    &        0.16    \\
         J04282878+1741453    &         2013-10-23    &          SDSS $i'$    &         120    &        0.23    \\
         J04282878+1741453    &         2014-11-06    &          SDSS $i'$    &          60    &        0.16    \\
         J04285080+1617204    &         2013-10-23    &          SDSS $i'$    &         120    &        0.24    \\
         J04285080+1617204    &         2014-08-22    &          SDSS $i'$    &          60    &        0.40    \\
         J04285080+1617204    &         2014-08-22    &          SDSS $r'$    &          60    &        0.40    \\
         J04285080+1617204    &         2014-08-22    &          SDSS $z'$    &          60    &        0.37    \\
         J04290013+2155214    &         2013-10-23    &          SDSS $i'$    &         120    &        0.21    \\
         J04290099+1840254    &         2014-11-06    &          SDSS $i'$    &          60    &        0.14    \\
         J04295572+1654506    &         2014-11-06    &          SDSS $i'$    &          60    &        0.12    \\
         J04301673+0058473    &         2014-08-29    &          SDSS $i'$    &          60    &        0.28    \\
         J04301673+0058473    &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J04302527+3951000    &         2013-12-16    &            LP600      &          60    &        0.12    \\
         J04302527+3951000    &         2014-11-06    &          SDSS $i'$    &          60    &        0.86    \\
         J04303819+2254289    &         2013-10-23    &          SDSS $i'$    &         120    &        0.19    \\
         J04303819+2254289    &         2013-10-23    &          SDSS $i'$    &         120    &        0.20    \\
         J04311384+2053436    &         2014-08-28    &          SDSS $i'$    &          60    &        0.24    \\
         J04311384+2053436    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J04321284--0212117   &         2014-08-29    &          SDSS $i'$    &          60    &        0.17    \\
         J04321284--0212117   &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J04322565+1306476    &         2013-10-23    &          SDSS $i'$    &         120    &        0.19    \\
         J04323783+0951065    &         2013-10-25    &          SDSS $i'$    &         120    &        0.27    \\
         J04325718+7407002    &         2014-08-23    &          SDSS $i'$    &          60    &        0.27    \\
         J04333393+2044461    &         2013-10-23    &            LP600      &         120    &        0.21    \\
         J04333393+2044461    &         2014-08-23    &          SDSS $i'$    &          60    &        0.18    \\
         J04333393+2044461    &         2014-08-23    &          SDSS $r'$    &          60    &        0.53    \\
         J04333393+2044461    &         2014-08-23    &          SDSS $z'$    &          60    &        0.19    \\
         J04343992+1512325    &         2014-11-06    &          SDSS $i'$    &          60    &        0.18    \\
         J04350255+0839304    &         2013-10-25    &          SDSS $i'$    &         120    &        0.23    \\
         J04352071--1454462   &         2014-08-30    &          SDSS $i'$    &          60    &        0.21    \\
         J04360416+1853189    &         2013-10-23    &            LP600      &         120    &        0.24    \\
         J04363893+1836567    &         2014-11-06    &          SDSS $i'$    &          60    &        0.15    \\
         J04364822+2707559    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J04365738--1613065   &         2014-09-02    &          SDSS $i'$    &          60    &        0.22    \\
         J04374092+5253372    &         2013-10-22    &          SDSS $i'$    &         120    &        0.27    \\
         J04375132+0126358    &         2014-08-29    &          SDSS $i'$    &          60    &        0.19    \\
         J04375132+0126358    &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J04381255+2813001    &         2013-10-23    &          SDSS $i'$    &         120    &        0.17    \\
         J04381255+2813001    &         2014-11-06    &          SDSS $i'$    &          60    &        0.76    \\
         J04385352+2147549    &         2014-11-06    &          SDSS $i'$    &          60    &        0.63    \\
         J04385471+1910560    &         2013-10-23    &            LP600      &         120    &        0.22    \\
         J04400920+2535326    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J04411888+2054058    &         2013-10-23    &          SDSS $i'$    &         120    &        0.21    \\
         J04412780+1404340    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J04412786+2800418    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J04423029+2027115    &         2013-10-23    &            LP600      &         120    &        0.21    \\
         J04424932--1452268   &         2014-09-02    &          SDSS $i'$    &          60    &        0.18    \\
         J04435686+3723033    &         2013-12-16    &          SDSS $i'$    &          60    &        0.76    \\
         J04435686+3723033    &         2014-08-29    &          SDSS $i'$    &          60    &        0.22    \\
         J04435686+3723033    &         2014-11-06    &          SDSS $i'$    &          60    &        0.15    \\
         J04440815+1401228    &         2013-10-23    &          SDSS $i'$    &         120    &        0.17    \\
         J04440815+1401228    &         2014-08-22    &          SDSS $i'$    &          60    &        0.18    \\
         J04440815+1401228    &         2014-08-22    &          SDSS $r'$    &          60    &        0.12    \\
         J04440815+1401228    &         2014-08-22    &          SDSS $z'$    &          60    &        0.15    \\
         J04440815+1401228    &         2014-11-06    &          SDSS $i'$    &          60    &        0.62    \\
         J04440815+1401228    &         2014-11-06    &          SDSS $r'$    &          60    &        0.76    \\
         J04440815+1401228    &         2014-11-06    &          SDSS $z'$    &          60    &        0.13    \\
         J04440815+1401228    &         2014-11-07    &          SDSS $i'$    &          60    &        0.14    \\
         J04440815+1401228    &         2014-11-07    &          SDSS $r'$    &          60    &        0.59    \\
         J04440815+1401228    &         2014-11-07    &          SDSS $z'$    &          60    &        0.14    \\
         J04451961+1334274    &         2013-10-23    &          SDSS $i'$    &         120    &        0.22    \\
         J04451961+1334274    &         2014-11-06    &          SDSS $i'$    &          60    &        0.19    \\
         J04471225+2038109    &         2013-10-24    &            LP600      &         120    &        0.22    \\
         J04471225+2038109    &         2014-08-24    &          SDSS $i'$    &          60    &        0.23    \\
         J04472104+2808531    &         2013-10-22    &            LP600      &         120    &        0.21    \\
         J04485498+5527185    &         2013-10-22    &          SDSS $i'$    &         120    &        0.20    \\
         J04485498+5527185    &         2014-08-28    &          SDSS $i'$    &          60    &        0.50    \\
         J04492947+4828459    &         2013-10-22    &            LP600      &         120    &        0.21    \\
         J04492947+4828459    &         2014-11-08    &          SDSS $i'$    &          60    &        0.14    \\
         J04493813--0252398   &         2014-11-08    &          SDSS $i'$    &          60    &        0.20    \\
         J04495635+2341029    &         2013-10-24    &          SDSS $i'$    &         120    &        0.28    \\
         J04495635+2341029    &         2014-08-28    &          SDSS $i'$    &          60    &        0.27    \\
         J04501665+2037330    &         2014-11-06    &          SDSS $i'$    &          60    &        0.60    \\
         J04510138+3127238    &         2013-10-22    &          SDSS $i'$    &         120    &        0.18    \\
         J04510241+1458167    &         2013-10-24    &          SDSS $i'$    &         120    &        0.27    \\
         J04522204+4006347    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J04522385+1043099    &         2013-10-25    &          SDSS $i'$    &         120    &        0.21    \\
         J04542981+6504411    &         2013-10-25    &            LP600      &         120    &        0.24    \\
         J04555445+0440164    &         2014-08-23    &          SDSS $i'$    &          60    &        0.41    \\
         J04555445+0440164    &         2014-11-06    &          SDSS $i'$    &          60    &        0.32    \\
         J04571728--0621564   &         2014-08-30    &          SDSS $i'$    &          60    &        0.20    \\
         J04573047--0357004   &         2014-11-08    &          SDSS $i'$    &          60    &        0.20    \\
         J04574103+6835478    &         2014-08-28    &          SDSS $i'$    &          60    &        0.57    \\
         J04574103+6835478    &         2014-11-08    &          SDSS $i'$    &          60    &        0.20    \\
         J04574530+3121389    &         2014-08-24    &          SDSS $i'$    &          60    &        0.29    \\
         J04580897+4333010    &         2013-10-24    &          SDSS $i'$    &         120    &        0.15    \\
         J04580897+4333010    &         2014-08-28    &          SDSS $i'$    &          60    &        0.29    \\
         J04590765+1651547    &         2013-10-24    &            LP600      &         120    &        0.29    \\
         J04590765+1651547    &         2014-08-24    &          SDSS $i'$    &          60    &        0.18    \\
         J04592418+1229448    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J04593291--1246286   &         2014-08-31    &          SDSS $i'$    &          60    &        0.15    \\
         J04593483+0147007    &         2014-08-29    &          SDSS $i'$    &          60    &        0.30    \\
         J04593483+0147007    &         2014-11-06    &          SDSS $i'$    &          60    &        0.26    \\
         J04595855--0333123   &         2014-11-08    &          SDSS $i'$    &          60    &        0.21    \\
         J05004928+1527006    &         2013-10-25    &          SDSS $i'$    &         120    &        0.22    \\
         J05005240--0105442   &         2014-08-29    &          SDSS $i'$    &          60    &        0.29    \\
         J05005240--0105442   &         2014-11-08    &          SDSS $i'$    &          60    &        0.27    \\
         J05013765+1224589    &         2014-08-29    &          SDSS $i'$    &          60    &        0.28    \\
         J05013765+1224589    &         2014-11-06    &          SDSS $i'$    &          60    &        0.21    \\
         J05015665+0108429    &         2014-08-28    &          SDSS $i'$    &          60    &        0.22    \\
         J05024924+7352143    &         2014-11-08    &          SDSS $i'$    &          60    &        0.15    \\
         J05030563+2122362    &         2014-11-06    &          SDSS $i'$    &          60    &        0.64    \\
         J05061292+0439272    &         2013-10-25    &          SDSS $i'$    &         120    &        0.24    \\
         J05074924+1758584    &         2014-08-28    &          SDSS $i'$    &          60    &        0.25    \\
         J05082686+6743450    &         2013-10-25    &            LP600      &         120    &        0.25    \\
         J05090997+1527324    &         2013-10-24    &          SDSS $i'$    &         120    &        0.25    \\
         J05110971+1548574    &         2014-08-28    &          SDSS $i'$    &          60    &        0.27    \\
         J05122408+1824086    &         2014-08-28    &          SDSS $i'$    &          60    &        0.21    \\
         J05124331+5529023    &         2014-08-28    &          SDSS $i'$    &          60    &        0.30    \\
         J05130332+1928052    &         2014-08-28    &          SDSS $i'$    &          60    &        0.24    \\
         J05133847+2315473    &         2014-08-29    &          SDSS $i'$    &          60    &        0.25    \\
         J05145837+2631357    &         2013-12-16    &          SDSS $i'$    &          60    &        0.83    \\
         J05145837+2631357    &         2014-08-29    &          SDSS $i'$    &          60    &        0.26    \\
         J05171996+3207350    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J05190850+3405378    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J05195317+3159340    &         2013-12-16    &          SDSS $i'$    &          60    &        0.81    \\
         J05195317+3159340    &         2014-08-27    &          SDSS $i'$    &          60    &        0.24    \\
         J05195513--0723399   &         2014-11-11    &          SDSS $i'$    &          60    &        0.19    \\
         J05214684+2400444    &         2013-10-24    &          SDSS $i'$    &         120    &        0.30    \\
         J05222536+3742153    &         2014-08-29    &          SDSS $i'$    &          60    &        0.27    \\
         J05222536+3742153    &         2014-11-06    &          SDSS $i'$    &          60    &        0.18    \\
         J05222536+3742153    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J05234246+0651581    &         2013-10-25    &          SDSS $i'$    &         120    &        0.18    \\
         J05252028+6510544    &         2013-10-25    &            LP600      &         120    &        0.35    \\
         J05270589+2135258    &         2013-10-24    &          SDSS $i'$    &         120    &        0.27    \\
         J05285650+1231539    &         2014-08-28    &          SDSS $i'$    &          60    &        0.23    \\
         J05292369+2619582    &         2013-12-16    &          SDSS $i'$    &          60    &        0.83    \\
         J05312496+2142235    &         2013-10-24    &          SDSS $i'$    &         120    &        0.21    \\
         J05315786--0303367   &         2014-08-30    &          SDSS $i'$    &          60    &        0.20    \\
         J05321467+0949150    &         2013-10-25    &          SDSS $i'$    &         120    &        0.24    \\
         J05322686--0714189   &         2014-08-30    &          SDSS $i'$    &          60    &        0.22    \\
         J05331913+4448587    &         2013-10-22    &          SDSS $i'$    &         120    &        0.22    \\
         J05334480+0156434    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J05335981--0221325   &         2014-08-30    &          SDSS $i'$    &          60    &        0.19    \\
         J05341064+4732033    &         2013-10-22    &          SDSS $i'$    &         120    &        0.19    \\
         J05341064+4732033    &         2014-11-06    &          SDSS $i'$    &          60    &        0.18    \\
         J05341064+4732033    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J05345212+1352471    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J05345873+6521435    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J05362478+5336217    &         2014-08-29    &          SDSS $i'$    &          60    &        0.00    \\
         J05362478+5336217    &         2014-11-06    &          SDSS $i'$    &          60    &        0.18    \\
         J05363633+2139330    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J05363633+2139330    &         2014-08-27    &          SDSS $i'$    &          60    &        0.22    \\
         J05363633+2139330    &         2014-08-27    &          SDSS $r'$    &          60    &        0.14    \\
         J05363633+2139330    &         2014-08-27    &          SDSS $z'$    &          60    &        0.18    \\
         J05363633+2139330    &         2014-08-28    &          SDSS $i'$    &          60    &        0.23    \\
         J05370399+5231246    &         2013-10-22    &          SDSS $i'$    &         120    &        0.20    \\
         J05374649+0231264    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J05401608+1239008    &         2013-10-24    &          SDSS $i'$    &         120    &        0.30    \\
         J05413073+5329239    &         2014-11-06    &          SDSS $i'$    &          60    &        0.24    \\
         J05415886+1520141    &         2013-12-16    &          SDSS $i'$    &          60    &        0.16    \\
         J05415886+1520141    &         2014-08-29    &          SDSS $i'$    &          60    &        0.30    \\
         J05415886+1520141    &         2014-11-06    &          SDSS $i'$    &          60    &        0.21    \\
         J05494518+2513331    &         2013-10-25    &          SDSS $i'$    &         120    &        0.18    \\
         J05494518+2513331    &         2014-08-27    &          SDSS $i'$    &          60    &        0.24    \\
         J05500858+0511536    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J05504157+4304520    &         2013-10-22    &          SDSS $i'$    &         120    &        0.18    \\
         J05520803+6134375    &         2013-10-25    &          SDSS $i'$    &         120    &        0.28    \\
         J05544574+1055570    &         2013-10-25    &          SDSS $i'$    &         120    &        0.21    \\
         J05554690+5123592    &         2014-11-06    &          SDSS $i'$    &          60    &        0.16    \\
         J05554690+5123592    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J05582581+0901042    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J05593774+5835351    &         2014-11-06    &          SDSS $i'$    &          60    &        0.22    \\
         J05595569+5834155    &         2013-10-24    &          SDSS $i'$    &         120    &        0.19    \\
         J06033481+1531310    &         2013-10-25    &          SDSS $i'$    &         120    &        0.23    \\
         J06034934+3019208    &         2013-12-16    &            LP600      &          60    &        0.13    \\
         J06034934+3019208    &         2014-03-25    &          SDSS $i'$    &          30    &        0.15    \\
         J06073185+4712266    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J06084814+4257182    &         2013-12-17    &            LP600      &          60    &        0.73    \\
         J06084814+4257182    &         2014-03-25    &          SDSS $i'$    &          30    &        0.15    \\
         J06084814+4257182    &         2014-08-28    &          SDSS $i'$    &          60    &        0.18    \\
         J06084814+4257182    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J06101580+2119569    &         2013-10-23    &          SDSS $i'$    &         120    &        0.19    \\
         J06101580+2119569    &         2014-08-29    &          SDSS $i'$    &          60    &        0.30    \\
         J06101580+2119569    &         2014-08-30    &          SDSS $i'$    &          60    &        0.21    \\
         J06101580+2119569    &         2014-08-30    &          SDSS $r'$    &          60    &        0.26    \\
         J06101580+2119569    &         2014-08-30    &          SDSS $z'$    &          60    &        0.19    \\
         J06133437+4914051    &         2013-10-22    &          SDSS $i'$    &         120    &        0.19    \\
         J06133437+4914051    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J06133437+4914051    &         2015-03-08    &          SDSS $i'$    &          60    &        0.20    \\
         J06190878+0839015    &         2013-10-25    &            LP600      &         120    &        0.20    \\
         J06245938+6101095    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J06245938+6101095    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J06245938+6101095    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J06261453+2349384    &         2013-10-23    &          SDSS $i'$    &         120    &        0.19    \\
         J06284459+5637222    &         2013-10-24    &            LP600      &         120    &        0.28    \\
         J06310116+5002485    &         2013-10-22    &          SDSS $i'$    &         120    &        0.21    \\
         J06315073+4129458    &         2013-10-24    &            LP600      &         120    &        0.22    \\
         J06362522+4349473    &         2013-10-24    &            LP600      &         120    &        0.25    \\
         J06462622+0521150    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J06464573+1557422    &         2013-10-23    &          SDSS $i'$    &         120    &        0.26    \\
         J06485522+2108039    &         2014-09-02    &          SDSS $i'$    &          60    &        0.25    \\
         J06485522+2108039    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J06513673+2023264    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J06514832+2712067    &         2013-10-23    &          SDSS $i'$    &         120    &        0.22    \\
         J06515901+0312553    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J06521660+6246587    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J06522461+3930217    &         2013-10-24    &            LP600      &         120    &        0.16    \\
         J06545371+3427127    &         2013-12-17    &          SDSS $i'$    &          60    &        0.20    \\
         J06573891+4951540    &         2013-12-17    &          SDSS $i'$    &          60    &        0.19    \\
         J06573891+4951540    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J06584690+2843004    &         2014-03-25    &          SDSS $i'$    &          30    &        0.26    \\
         J06584690+2843004    &         2014-09-03    &          SDSS $i'$    &          60    &        0.33    \\
         J06584690+2843004    &         2014-09-03    &          SDSS $i'$    &          60    &        0.35    \\
         J06584690+2843004    &         2014-09-03    &          SDSS $r'$    &          60    &        0.31    \\
         J06584690+2843004    &         2014-09-03    &          SDSS $z'$    &          60    &        0.31    \\
         J06584690+2843004    &         2015-03-08    &          SDSS $i'$    &          60    &        0.25    \\
         J06594156+0545400    &         2014-11-06    &          SDSS $i'$    &          60    &        0.16    \\
         J07033667+1751184    &         2014-03-25    &          SDSS $i'$    &          30    &        0.22    \\
         J07081344+1846385    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J07100180+3831457    &         2013-10-24    &          SDSS $i'$    &         120    &        0.24    \\
         J07101341+4700579    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J07103651+1713231    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J07110918+1312442    &         2014-11-06    &          SDSS $i'$    &          60    &        0.19    \\
         J07110918+1312442    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J07112794+4819501    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J07120481+5423473    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J07120481+5423473    &         2014-09-03    &          SDSS $i'$    &          60    &        0.16    \\
         J07120481+5423473    &         2014-11-06    &          SDSS $i'$    &          60    &        0.74    \\
         J07120481+5423473    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J07134187+3846450    &         2013-12-17    &          SDSS $i'$    &          60    &        0.17    \\
         J07140450+5043334    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J07140450+5043334    &         2014-09-03    &          SDSS $i'$    &          60    &        0.34    \\
         J07140450+5043334    &         2014-09-03    &          SDSS $r'$    &          60    &        0.35    \\
         J07140450+5043334    &         2014-09-03    &          SDSS $z'$    &          60    &        0.31    \\
         J07140450+5043334    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J07140450+5043334    &         2014-11-06    &          SDSS $i'$    &          60    &        0.22    \\
         J07140450+5043334    &         2014-11-06    &          SDSS $r'$    &          60    &        0.22    \\
         J07140450+5043334    &         2014-11-06    &          SDSS $r'$    &          60    &        0.22    \\
         J07140450+5043334    &         2014-11-06    &          SDSS $z'$    &          60    &        0.18    \\
         J07140450+5043334    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J07150877+1555453    &         2013-12-16    &          SDSS $i'$    &         120    &        0.13    \\
         J07161207+3315154    &         2013-12-17    &          SDSS $i'$    &          60    &        0.19    \\
         J07161207+3315154    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J07161207+3315154    &         2014-09-03    &          SDSS $i'$    &          60    &        0.31    \\
         J07161207+3315154    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J07161207+3315154    &         2014-11-06    &          SDSS $r'$    &          60    &        0.22    \\
         J07161207+3315154    &         2014-11-06    &          SDSS $z'$    &          60    &        0.18    \\
         J07161207+3315154    &         2015-03-08    &          SDSS $i'$    &          60    &        0.16    \\
         J07161802+3309103    &         2013-10-22    &            LP600      &         120    &        0.19    \\
         J07194218+2954390    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J07234358+2024588    &         2013-10-23    &          SDSS $i'$    &         120    &        0.25    \\
         J07245677+3054368    &         2013-10-24    &          SDSS $i'$    &         120    &        0.24    \\
         J07282116+3345127    &         2013-10-22    &          SDSS $i'$    &         120    &        0.17    \\
         J07293108+3556003    &         2013-10-25    &          SDSS $i'$    &         120    &        0.27    \\
         J07293108+3556003    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J07293108+3556003    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J07310129+4600266    &         2013-12-13    &            LP600      &         120    &        0.25    \\
         J07313010+5304334    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J07313848+4557173    &         2013-12-13    &            LP600      &         120    &        0.28    \\
         J07313848+4557173    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J07313848+4557173    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J07315735+3613477    &         2013-12-13    &            LP600      &         120    &        0.35    \\
         J07315773+3613102    &         2013-12-17    &          SDSS $i'$    &          60    &        0.17    \\
         J07315773+3613102    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J07320215+1719125    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J07343745+3152102    &         2013-10-24    &          SDSS $i'$    &         120    &        0.25    \\
         J07360052+0316484    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J07382951+2400088    &         2013-12-13    &          SDSS $i'$    &          60    &        0.24    \\
         J07382951+2400088    &         2013-12-13    &          SDSS $i'$    &         120    &        0.21    \\
         J07392304+0211012    &         2014-11-11    &          SDSS $i'$    &          60    &        0.30    \\
         J07444018+0333089    &         2014-11-11    &          SDSS $i'$    &          60    &        0.27    \\
         J07462284+4544199    &         2013-12-13    &            LP600      &         120    &        0.25    \\
         J07462284+4544199    &         2013-12-17    &            LP600      &          60    &        0.20    \\
         J07464203+5726534    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J07500644+4232507    &         2014-03-25    &          SDSS $i'$    &          30    &        0.21    \\
         J07500644+4232507    &         2014-11-06    &          SDSS $i'$    &          60    &        0.56    \\
         J07505369+4428181    &         2013-12-13    &          SDSS $i'$    &         120    &        0.20    \\
         J07505369+4428181    &         2014-11-06    &          SDSS $i'$    &          60    &        0.15    \\
         J07505369+4428181    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J07511562+3729206    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J07572716+1201273    &         2014-11-06    &          SDSS $i'$    &          60    &        0.12    \\
         J07572716+1201273    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J07584729+5140483    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J07584729+5140483    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J07584729+5140483    &         2014-11-06    &          SDSS $r'$    &          60    &        0.72    \\
         J07584729+5140483    &         2014-11-06    &          SDSS $z'$    &          60    &        0.60    \\
         J07584729+5140483    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J07590718+1719474    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J08010582+0334064    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J08014318+4959455    &         2013-12-16    &          SDSS $i'$    &         120    &        0.78    \\
         J08014318+4959455    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J08014318+4959455    &         2014-11-06    &          SDSS $i'$    &          60    &        0.54    \\
         J08014318+4959455    &         2015-03-08    &          SDSS $i'$    &          60    &        0.16    \\
         J08083284+5304377    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J08083284+5304377    &         2014-11-06    &          SDSS $i'$    &          60    &        0.12    \\
         J08083284+5304377    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J08095207+0301106    &         2014-11-11    &          SDSS $i'$    &          60    &        0.20    \\
         J08095207+0301106    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J08130312+2616487    &         2013-12-13    &          SDSS $i'$    &         120    &        0.20    \\
         J08154902+4601196    &         2013-12-17    &          SDSS $i'$    &          60    &        0.17    \\
         J08251689+0415127    &         2014-11-10    &          SDSS $i'$    &          60    &        0.30    \\
         J08290411+1125053    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J08310177+4012115    &         2013-10-23    &          SDSS $i'$    &         120    &        0.15    \\
         J08310177+4012115    &         2014-11-06    &          SDSS $i'$    &          60    &        0.12    \\
         J08310177+4012115    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J08313744+1923494    &         2014-11-06    &          SDSS $i'$    &          60    &        0.22    \\
         J08313744+1923494    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J08314794+0545186    &         2014-03-25    &          SDSS $i'$    &          30    &        0.22    \\
         J08323055+1549266    &         2014-11-06    &          SDSS $i'$    &          60    &        0.20    \\
         J08351992+1408333    &         2014-11-06    &          SDSS $i'$    &          60    &        0.14    \\
         J08352686+2415396    &         2013-12-13    &          SDSS $i'$    &         120    &        0.28    \\
         J08412991+6425032    &         2014-11-11    &          SDSS $i'$    &          60    &        0.19    \\
         J08414290+2318468    &         2014-03-24    &          SDSS $i'$    &          30    &        0.20    \\
         J08434401+1834072    &         2014-11-06    &          SDSS $i'$    &          60    &        0.17    \\
         J08444213+0044159    &         2014-11-11    &          SDSS $i'$    &          60    &        0.21    \\
         J08444213+0044159    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J08452679+1054467    &         2014-11-06    &          SDSS $i'$    &          60    &        0.19    \\
         J08504234+0751517    &         2014-11-10    &          SDSS $i'$    &          60    &        0.27    \\
         J08504234+0751517    &         2014-11-11    &          SDSS $i'$    &          60    &        0.24    \\
         J08504234+0751517    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J08524084+2818589    &         2014-03-25    &          SDSS $i'$    &          30    &        0.21    \\
         J08561956+1239500    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J08593592+5343505    &         2014-11-06    &          SDSS $i'$    &          60    &        0.15    \\
         J08593592+5343505    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J09014630+1424014    &         2014-11-06    &          SDSS $i'$    &          60    &        0.21    \\
         J09031476+4207249    &         2013-12-16    &          SDSS $i'$    &         120    &        0.78    \\
         J09045968+0226102    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J09045968+0226102    &         2014-11-11    &          SDSS $i'$    &          60    &        0.19    \\
         J09062111+1659235    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J09065515+4532299    &         2013-12-17    &          SDSS $i'$    &         120    &        0.79    \\
         J09065515+4532299    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J09132383+6852305    &         2014-11-11    &          SDSS $i'$    &          60    &        0.19    \\
         J09132383+6852305    &         2015-03-08    &          SDSS $i'$    &          60    &        0.23    \\
         J09132786+3605388    &         2013-10-25    &          SDSS $i'$    &         120    &        0.17    \\
         J09174473+4612246    &         2013-12-17    &          SDSS $i'$    &         120    &        0.24    \\
         J09184624+2645114    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J09190091+4610555    &         2013-12-17    &          SDSS $i'$    &         120    &        0.18    \\
         J09192291+6203170    &         2013-12-16    &          SDSS $i'$    &         120    &        0.15    \\
         J09192291+6203170    &         2014-03-25    &          SDSS $i'$    &          30    &        0.21    \\
         J09200048+3052397    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J09200048+3052397    &         2014-11-06    &          SDSS $i'$    &          60    &        0.21    \\
         J09200048+3052397    &         2015-03-08    &          SDSS $i'$    &          60    &        0.16    \\
         J09214911+4330284    &         2014-03-25    &          SDSS $i'$    &          30    &        0.14    \\
         J09214911+4330284    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J09240028+0925182    &         2014-11-08    &          SDSS $i'$    &          60    &        0.19    \\
         J09245082+3041373    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J09271720+2924096    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J09272835+3930182    &         2013-10-25    &          SDSS $i'$    &         120    &        0.17    \\
         J09302330+1940461    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J09361593+3731456    &         2013-12-13    &          SDSS $i'$    &         120    &        0.13    \\
         J09361593+3731456    &         2013-12-16    &          SDSS $i'$    &          60    &        0.13    \\
         J09361593+3731456    &         2013-12-16    &          SDSS $i'$    &         120    &        0.83    \\
         J09361593+3731456    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J09361593+3731456    &         2014-11-06    &          SDSS $i'$    &          60    &        0.21    \\
         J09370355+4034389    &         2014-03-25    &          SDSS $i'$    &          30    &        0.15    \\
         J09392993+1438498    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J09531440+4755248    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J09560868+6247185    &         2014-03-25    &          SDSS $i'$    &          30    &        0.21    \\
         J09591880+4350256    &         2013-12-17    &            LP600      &          60    &        0.20    \\
         J10015995+6651278    &         2014-03-25    &          SDSS $i'$    &          30    &        0.24    \\
         J10024936+4827333    &         2014-03-25    &          SDSS $i'$    &          30    &        0.14    \\
         J10042148+5023135    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J10043276+0533412    &         2014-03-25    &          SDSS $i'$    &          30    &        0.21    \\
         J10043276+0533412    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J10141918+2104297    &         2014-03-25    &          SDSS $i'$    &          30    &        0.24    \\
         J10143153+0213174    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J10143194+0606409    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J10143194+0606409    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J10145315+2123464    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J10150690+3125110    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J10150690+3125110    &         2014-11-06    &          SDSS $i'$    &          60    &        0.55    \\
         J10150690+3125110    &         2015-03-08    &          SDSS $i'$    &          60    &        0.16    \\
         J10150690+3125110    &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J10154358+6604432    &         2014-03-25    &          SDSS $i'$    &          30    &        0.21    \\
         J10155455+5406562    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J10165115+3935281    &         2013-12-17    &          SDSS $i'$    &          60    &        0.22    \\
         J10193634+1952122    &         2014-03-25    &          SDSS $i'$    &          30    &        0.22    \\
         J10282955+0705008    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J10312431+4531347    &         2013-12-17    &          SDSS $i'$    &         120    &        0.21    \\
         J10312431+4531347    &         2014-11-06    &          SDSS $i'$    &          60    &        0.25    \\
         J10312431+4531347    &         2014-11-06    &          SDSS $r'$    &          60    &        0.33    \\
         J10312431+4531347    &         2014-11-06    &          SDSS $z'$    &          60    &        0.20    \\
         J10312431+4531347    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J10331367+3409120    &         2013-12-13    &          SDSS $i'$    &         120    &        0.20    \\
         J10331367+3409120    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J10331367+3409120    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J10331367+3409120    &         2015-06-05    &          SDSS $i'$    &          60    &        0.23    \\
         J10354692+0215582    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J10382981+4831449    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J10402147+0134372    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J10441882+1225117    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J10452148+3830422    &         2015-06-12    &          SDSS $i'$    &          60    &        0.27    \\
         J10461014+4018141    &         2013-12-16    &          SDSS $i'$    &         120    &        0.86    \\
         J10461014+4018141    &         2013-12-17    &          SDSS $i'$    &         120    &        0.68    \\
         J10461014+4018141    &         2015-06-12    &          SDSS $i'$    &          60    &        0.15    \\
         J10461916--0701152   &         2015-03-09    &          SDSS $i'$    &          60    &        0.21    \\
         J10482887+5852005    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J10482887+5852005    &         2014-11-07    &          SDSS $i'$    &          60    &        0.18    \\
         J10482887+5852005    &         2014-11-07    &          SDSS $r'$    &          60    &        0.22    \\
         J10482887+5852005    &         2014-11-07    &          SDSS $z'$    &          60    &        0.17    \\
         J10482887+5852005    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J10482887+5852005    &         2015-06-05    &          SDSS $i'$    &          60    &        0.21    \\
         J10512059+3607255    &         2013-12-17    &          SDSS $i'$    &          60    &        0.17    \\
         J10512685+4841436    &         2015-06-12    &          SDSS $i'$    &          60    &        0.18    \\
         J10521423+0555098    &         2014-03-25    &          SDSS $i'$    &          30    &        0.14    \\
         J10521423+0555098    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J10571139+0544547    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J10571139+0544547    &         2015-03-08    &          SDSS $i'$    &          60    &        0.13    \\
         J10571139+0544547    &         2015-03-09    &          SDSS $i'$    &          60    &        0.18    \\
         J10571139+0544547    &         2015-06-05    &          SDSS $i'$    &          60    &        0.18    \\
         J11002868--0426434   &         2015-03-09    &          SDSS $i'$    &          60    &        0.19    \\
         J11023832+2158017    &         2013-12-13    &          SDSS $i'$    &         120    &        0.38    \\
         J11030845+1517518    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J11030845+1517518    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J11030845+1517518    &         2015-06-05    &          SDSS $i'$    &          60    &        0.20    \\
         J11031000+3639085    &         2015-06-12    &          SDSS $i'$    &          60    &        0.14    \\
         J11080395+0522144    &         2014-03-25    &          SDSS $i'$    &          30    &        0.15    \\
         J11155403+5519506    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J11161238+4942112    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J11161238+4942112    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J11161238+4942112    &         2015-06-05    &          SDSS $i'$    &          60    &        0.19    \\
         J11162131+5400060    &         2015-06-12    &          SDSS $i'$    &          60    &        0.14    \\
         J11200609--1029468   &         2015-06-05    &          SDSS $i'$    &          60    &        0.21    \\
         J11201122+0951022    &         2014-03-24    &          SDSS $i'$    &          30    &        0.19    \\
         J11205045+5410089    &         2014-03-25    &          SDSS $i'$    &          30    &        0.21    \\
         J11205045+5410089    &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J11295234+3606415    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J11305369+4414361    &         2015-06-12    &          SDSS $i'$    &          60    &        0.66    \\
         J11333699+0751289    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J11333699+0751289    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J11335277+3613310    &         2013-12-17    &          SDSS $i'$    &         120    &        0.18    \\
         J11340872+5553181    &         2015-06-12    &          SDSS $i'$    &          60    &        0.14    \\
         J11384055+2343478    &         2014-03-24    &          SDSS $i'$    &          30    &        0.20    \\
         J11421309--0122073   &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J11431742+1123126    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J11432359+2518137    &         2014-03-24    &          SDSS $i'$    &          30    &        0.17    \\
         J11432359+2518137    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J11432359+2518137    &         2015-06-04    &          SDSS $i'$    &          60    &        0.76    \\
         J11470543+7001588    &         2015-03-09    &          SDSS $i'$    &          60    &        0.15    \\
         J11474074+0015201    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J11474574+1254033    &         2015-03-08    &          SDSS $i'$    &          60    &        0.21    \\
         J11474897+0459160    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J11474897+0459160    &         2014-06-13    &          SDSS $i'$    &          60    &        0.20    \\
         J11474897+0459160    &         2014-06-13    &          SDSS $r'$    &          60    &        0.27    \\
         J11474897+0459160    &         2014-06-13    &          SDSS $z'$    &          60    &        0.17    \\
         J11474897+0459160    &         2015-03-09    &          SDSS $i'$    &          60    &        0.20    \\
         J11474897+0459160    &         2015-06-05    &          SDSS $i'$    &          60    &        0.19    \\
         J11495002+5448155    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J11503435+2903407    &         2014-03-24    &          SDSS $i'$    &          30    &        0.14    \\
         J11503435+2903407    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J11503435+2903407    &         2015-06-04    &          SDSS $i'$    &          60    &        0.59    \\
         J11504306+3312180    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J11504306+3312180    &         2014-06-13    &          SDSS $i'$    &          60    &        0.17    \\
         J11504306+3312180    &         2014-06-13    &          SDSS $r'$    &          60    &        0.20    \\
         J11504306+3312180    &         2014-06-13    &          SDSS $z'$    &          60    &        0.16    \\
         J11504306+3312180    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J11504306+3312180    &         2015-06-04    &          SDSS $i'$    &          60    &        0.78    \\
         J11515669+4942366    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J11522054+1640192    &         2015-06-12    &          SDSS $i'$    &          60    &        0.17    \\
         J11525716+3554458    &         2015-06-12    &          SDSS $i'$    &          60    &        0.14    \\
         J11565163+0827214    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J11593775+5603009    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J11593775+5603009    &         2014-06-13    &          SDSS $i'$    &          60    &        0.18    \\
         J11593775+5603009    &         2014-06-13    &          SDSS $r'$    &          60    &        0.18    \\
         J11593775+5603009    &         2014-06-13    &          SDSS $z'$    &          60    &        0.16    \\
         J12002651+5157183    &         2014-03-25    &          SDSS $i'$    &          30    &        0.21    \\
         J12021818+2835142    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J12045611+1728119    &         2015-06-12    &          SDSS $i'$    &          60    &        0.16    \\
         J12083000+1328061    &         2015-06-12    &          SDSS $i'$    &          60    &        0.17    \\
         J12084952+3021010    &         2015-06-10    &          SDSS $i'$    &          60    &        0.18    \\
         J12103363--1127001   &         2015-03-09    &          SDSS $i'$    &          60    &        0.20    \\
         J12115206+3957289    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J12115308+1249135    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J12121136+4849032    &         2015-06-10    &          SDSS $i'$    &          60    &        0.17    \\
         J12121509+6852598    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J12151838--0237283   &         2015-03-08    &          SDSS $i'$    &          60    &        0.19    \\
         J12153937+5239088    &         2015-06-12    &          SDSS $i'$    &          60    &        0.20    \\
         J12161505+5053376    &         2015-06-10    &          SDSS $i'$    &          60    &        0.68    \\
         J12165845+3109233    &         2014-06-15    &          SDSS $i'$    &          30    &        0.14    \\
         J12174539+0653230    &         2015-06-09    &          SDSS $i'$    &          60    &        0.83    \\
         J12174539+0653230    &         2015-06-12    &          SDSS $i'$    &          60    &        0.20    \\
         J12194808+5246450    &         2014-03-25    &          SDSS $i'$    &          30    &        0.24    \\
         J12202780+1227049    &         2014-06-17    &          SDSS $i'$    &          30    &        0.17    \\
         J12202780+1227049    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J12203595+4219181    &         2014-03-24    &          SDSS $i'$    &          30    &        0.20    \\
         J12214645+0156360    &         2014-06-18    &          SDSS $i'$    &          30    &        0.75    \\
         J12214645+0156360    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J12225061--0404462   &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J12225061--0404462   &         2015-06-05    &          SDSS $i'$    &          60    &        0.15    \\
         J12232334+4246010    &         2015-06-08    &          SDSS $i'$    &          60    &        0.13    \\
         J12244831+4043373    &         2014-03-24    &          SDSS $i'$    &          30    &        0.22    \\
         J12254984+0945460    &         2015-06-09    &          SDSS $i'$    &          60    &        0.75    \\
         J12254984+0945460    &         2015-06-12    &          SDSS $i'$    &          60    &        0.18    \\
         J12263225+3347198    &         2015-06-10    &          SDSS $i'$    &          60    &        0.14    \\
         J12264268+5813361    &         2014-06-16    &          SDSS $i'$    &          30    &        0.72    \\
         J12264268+5813361    &         2015-06-04    &          SDSS $i'$    &          60    &        0.85    \\
         J12275119+3338433    &         2015-06-08    &          SDSS $i'$    &          60    &        0.16    \\
         J12290290+4143497    &         2014-03-24    &          SDSS $i'$    &          30    &        0.13    \\
         J12290290+4143497    &         2014-06-14    &          SDSS $i'$    &          30    &        0.23    \\
         J12292712+2259467    &         2014-06-14    &          SDSS $i'$    &          30    &        0.15    \\
         J12305549+3152121    &         2014-06-15    &          SDSS $i'$    &          30    &        0.15    \\
         J12305549+3152121    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J12305549+3152121    &         2015-06-05    &          SDSS $i'$    &          60    &        0.19    \\
         J12311578+0848380    &         2015-06-12    &          SDSS $i'$    &          60    &        0.22    \\
         J12322631+2023274    &         2015-06-10    &          SDSS $i'$    &          60    &        0.14    \\
         J12323564+1602269    &         2014-06-17    &          SDSS $i'$    &          30    &        0.24    \\
         J12341542+4813070    &         2014-03-23    &          SDSS $i'$    &          30    &        0.78    \\
         J12341542+4813070    &         2014-06-16    &          SDSS $i'$    &          30    &        0.69    \\
         J12341542+4813070    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J12353343+2439184    &         2014-06-14    &          SDSS $i'$    &          30    &        0.15    \\
         J12364143+6531176    &         2015-06-12    &          SDSS $i'$    &          60    &        0.58    \\
         J12374082+3450555    &         2014-03-23    &          SDSS $i'$    &          30    &        0.19    \\
         J12374082+3450555    &         2014-06-14    &          SDSS $i'$    &          30    &        0.21    \\
         J12390461+4702234    &         2015-06-08    &          SDSS $i'$    &          60    &        0.19    \\
         J12424996+4153469    &         2014-03-23    &          SDSS $i'$    &          30    &        0.14    \\
         J12424996+4153469    &         2014-06-14    &          SDSS $i'$    &          30    &        0.26    \\
         J12440075--1110302   &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J12472372+4605016    &         2015-06-08    &          SDSS $i'$    &          60    &        0.16    \\
         J12500530--1654543   &         2015-03-09    &          SDSS $i'$    &          60    &        0.52    \\
         J12520594+0540103    &         2015-06-12    &          SDSS $i'$    &          60    &        0.15    \\
         J12521285+2908568    &         2015-06-08    &          SDSS $i'$    &          60    &        0.16    \\
         J12533626+2247354    &         2015-06-06    &          SDSS $i'$    &          60    &        0.13    \\
         J12573935+3513194    &         2014-03-23    &          SDSS $i'$    &          30    &        0.32    \\
         J12573935+3513194    &         2014-03-23    &          SDSS $i'$    &          30    &        0.33    \\
         J12573935+3513194    &         2014-06-14    &          SDSS $i'$    &          30    &        0.26    \\
         J12573935+3513194    &         2015-03-08    &          SDSS $i'$    &          60    &        0.21    \\
         J13004666+1222325    &         2015-06-04    &          SDSS $i'$    &          60    &        0.25    \\
         J13020587+1222215    &         2014-06-15    &          SDSS $i'$    &          30    &        0.17    \\
         J13020587+1222215    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J13020587+1222215    &         2015-06-04    &          SDSS $i'$    &          60    &        0.15    \\
         J13031819+6241313    &         2014-06-15    &          SDSS $i'$    &          30    &        0.18    \\
         J13034595+2837205    &         2015-06-06    &          SDSS $i'$    &          60    &        0.22    \\
         J13052985+3708107    &         2014-03-23    &          SDSS $i'$    &          30    &        0.13    \\
         J13052985+3708107    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J13052985+3708107    &         2015-06-04    &          SDSS $i'$    &          60    &        0.19    \\
         J13061537+2043444    &         2015-06-08    &          SDSS $i'$    &          60    &        0.26    \\
         J13093495+2859065    &         2014-03-23    &          SDSS $i'$    &          30    &        0.12    \\
         J13093495+2859065    &         2014-06-15    &          SDSS $i'$    &          30    &        0.15    \\
         J13120689+3213179    &         2015-06-06    &          SDSS $i'$    &          60    &        0.15    \\
         J13130003+5048564    &         2015-06-08    &          SDSS $i'$    &          60    &        0.70    \\
         J13151846--0249516   &         2015-06-12    &          SDSS $i'$    &          60    &        0.13    \\
         J13153181--1627219   &         2015-03-09    &          SDSS $i'$    &          60    &        0.19    \\
         J13154739+1116257    &         2015-06-10    &          SDSS $i'$    &          60    &        0.14    \\
         J13162169+2905548    &         2014-03-23    &          SDSS $i'$    &          30    &        0.72    \\
         J13162169+2905548    &         2014-06-14    &          SDSS $i'$    &          30    &        0.61    \\
         J13162169+2905548    &         2015-03-08    &          SDSS $i'$    &          60    &        0.13    \\
         J13162169+2905548    &         2015-06-04    &          SDSS $i'$    &          60    &        0.58    \\
         J13172018+5739010    &         2014-06-15    &          SDSS $i'$    &          30    &        0.18    \\
         J13180012+5533121    &         2015-06-08    &          SDSS $i'$    &          60    &        0.67    \\
         J13201067+8512524    &         2015-03-09    &          SDSS $i'$    &          60    &        0.60    \\
         J13212431+3916569    &         2015-06-07    &          SDSS $i'$    &          60    &        0.21    \\
         J13213569+1637549    &         2015-06-08    &          SDSS $i'$    &          60    &        0.15    \\
         J13215631--1052098   &         2015-03-08    &          SDSS $i'$    &          60    &        0.54    \\
         J13232325+5754222    &         2015-06-08    &          SDSS $i'$    &          60    &        0.22    \\
         J13242415--0218549   &         2015-06-12    &          SDSS $i'$    &          60    &        0.27    \\
         J13252836+3743098    &         2014-06-14    &          SDSS $i'$    &          30    &        0.23    \\
         J13252836+3743098    &         2015-03-08    &          SDSS $i'$    &          60    &        0.21    \\
         J13252836+3743098    &         2015-06-04    &          SDSS $i'$    &          60    &        0.22    \\
         J13260267+2735021    &         2015-06-06    &          SDSS $i'$    &          60    &        0.18    \\
         J13265325+4532466    &         2014-06-15    &          SDSS $i'$    &          30    &        0.20    \\
         J13270668+0000483    &         2015-06-12    &          SDSS $i'$    &          60    &        0.17    \\
         J13282890+0514353    &         2014-06-15    &          SDSS $i'$    &          30    &        0.18    \\
         J13314666+2916368    &         2014-03-23    &          SDSS $i'$    &          30    &        0.30    \\
         J13314666+2916368    &         2014-06-14    &          SDSS $i'$    &          30    &        0.30    \\
         J13323908+3059065    &         2014-03-23    &          SDSS $i'$    &          30    &        0.17    \\
         J13324347+1114521    &         2014-06-14    &          SDSS $i'$    &          30    &        0.17    \\
         J13324347+1114521    &         2014-07-13    &          SDSS $i'$    &          60    &        0.19    \\
         J13324347+1114521    &         2014-07-13    &          SDSS $r'$    &          60    &        0.20    \\
         J13324347+1114521    &         2014-07-13    &          SDSS $z'$    &          60    &        0.17    \\
         J13324347+1114521    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J13324347+1114521    &         2015-06-04    &          SDSS $i'$    &          60    &        0.15    \\
         J13324460+1648397    &         2015-06-08    &          SDSS $i'$    &          60    &        0.20    \\
         J13334580--0200488   &         2015-06-12    &          SDSS $i'$    &          60    &        0.15    \\
         J13342523+6956273    &         2014-06-17    &          SDSS $i'$    &          30    &        0.15    \\
         J13342523+6956273    &         2015-03-09    &          SDSS $i'$    &          60    &        0.16    \\
         J13343254+6830202    &         2014-06-15    &          SDSS $i'$    &          30    &        0.17    \\
         J13343254+6830202    &         2015-03-09    &          SDSS $i'$    &          60    &        0.18    \\
         J13372875+3543039    &         2015-06-07    &          SDSS $i'$    &          60    &        0.24    \\
         J13373037--1048346   &         2015-06-12    &          SDSS $i'$    &          60    &        0.15    \\
         J13375120+4808174    &         2014-06-15    &          SDSS $i'$    &          30    &        0.19    \\
         J13375120+4808174    &         2014-06-15    &          SDSS $i'$    &          30    &        0.21    \\
         J13375120+4808174    &         2015-03-08    &          SDSS $i'$    &          60    &        0.20    \\
         J13375120+4808174    &         2015-06-03    &          SDSS $i'$    &          60    &        0.32    \\
         J13390189--2141278   &         2015-03-09    &          SDSS $i'$    &          60    &        0.56    \\
         J13400715--0411101   &         2015-06-12    &          SDSS $i'$    &          60    &        0.22    \\
         J13420990--1600233   &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J13434581+6504462    &         2014-06-15    &          SDSS $i'$    &          30    &        0.19    \\
         J13435058+5030053    &         2014-06-15    &          SDSS $i'$    &          30    &        0.17    \\
         J13435058+5030053    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J13435058+5030053    &         2015-06-03    &          SDSS $i'$    &          60    &        0.65    \\
         J13450705+7859357    &         2015-03-08    &          SDSS $i'$    &          60    &        0.13    \\
         J13450705+7859357    &         2015-06-05    &          SDSS $i'$    &          60    &        0.15    \\
         J13453489+7923482    &         2015-03-08    &          SDSS $i'$    &          60    &        0.13    \\
         J13453489+7923482    &         2015-06-05    &          SDSS $i'$    &          60    &        0.15    \\
         J13474241+2127374    &         2015-06-07    &          SDSS $i'$    &          60    &        0.26    \\
         J13483732+7125501    &         2014-06-18    &          SDSS $i'$    &          30    &        0.81    \\
         J13483732+7125501    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J13483732+7125501    &         2015-06-04    &          SDSS $i'$    &          60    &        0.66    \\
         J13484861+0406022    &         2015-06-10    &          SDSS $i'$    &          60    &        0.69    \\
         J13503888--1816103   &         2015-03-09    &          SDSS $i'$    &          60    &        0.17    \\
         J13515291+1247073    &         2015-06-08    &          SDSS $i'$    &          60    &        0.18    \\
         J13532540+4311162    &         2014-06-15    &          SDSS $i'$    &          30    &        0.19    \\
         J13534589+5210298    &         2015-06-08    &          SDSS $i'$    &          60    &        0.56    \\
         J13584774+2820478    &         2015-06-07    &          SDSS $i'$    &          60    &        0.14    \\
         J13591045--1950034   &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J13595186--0522557   &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J14040922+2044314    &         2014-03-23    &          SDSS $i'$    &          30    &        0.21    \\
         J14040922+2044314    &         2014-06-13    &          SDSS $i'$    &          30    &        0.20    \\
         J14040922+2044314    &         2014-07-19    &          SDSS $i'$    &          30    &        0.19    \\
         J14040922+2044314    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J14040922+2044314    &         2015-06-03    &          SDSS $i'$    &          60    &        0.16    \\
         J14061719+1740293    &         2014-03-23    &          SDSS $i'$    &          30    &        0.23    \\
         J14061719+1740293    &         2014-06-13    &          SDSS $i'$    &          30    &        0.18    \\
         J14071864+6307391    &         2014-06-15    &          SDSS $i'$    &          30    &        0.15    \\
         J14075125+0753321    &         2015-06-08    &          SDSS $i'$    &          60    &        0.18    \\
         J14081048+2811139    &         2015-06-07    &          SDSS $i'$    &          60    &        0.17    \\
         J14105956+0751398    &         2014-06-15    &          SDSS $i'$    &          30    &        0.17    \\
         J14105956+0751398    &         2015-03-09    &          SDSS $i'$    &          60    &        0.17    \\
         J14105956+0751398    &         2015-06-04    &          SDSS $i'$    &          60    &        0.15    \\
         J14124864--1629561   &         2015-06-05    &          SDSS $i'$    &          60    &        0.16    \\
         J14130492--1201262   &         2014-06-19    &          SDSS $i'$    &          30    &        0.17    \\
         J14141700--1521125   &         2015-03-09    &          SDSS $i'$    &          60    &        0.23    \\
         J14141700--1521125   &         2015-06-05    &          SDSS $i'$    &          60    &        0.13    \\
         J14141700--1521125   &         2015-06-05    &          SDSS $i'$    &          60    &        0.20    \\
         J14170294+3142472    &         2014-03-25    &          SDSS $i'$    &          30    &        0.24    \\
         J14170294+3142472    &         2014-06-14    &          SDSS $i'$    &          30    &        0.20    \\
         J14170294+3142472    &         2014-07-19    &          SDSS $i'$    &          30    &        0.22    \\
         J14170294+3142472    &         2015-03-08    &          SDSS $i'$    &          60    &        0.20    \\
         J14170837+5000081    &         2014-03-23    &          SDSS $i'$    &          30    &        0.72    \\
         J14170837+5000081    &         2014-06-13    &          SDSS $i'$    &          30    &        0.55    \\
         J14170837+5000081    &         2015-03-09    &          SDSS $i'$    &          60    &        0.17    \\
         J14170837+5000081    &         2015-06-04    &          SDSS $i'$    &          60    &        0.13    \\
         J14172209+4525461    &         2015-06-06    &          SDSS $i'$    &          60    &        0.15    \\
         J14173020+0233435    &         2014-06-15    &          SDSS $i'$    &          30    &        0.17    \\
         J14190331+6451463    &         2014-06-15    &          SDSS $i'$    &          30    &        0.14    \\
         J14194584+1244299    &         2015-06-07    &          SDSS $i'$    &          60    &        0.69    \\
         J14200468+3903014    &         2015-06-06    &          SDSS $i'$    &          60    &        0.20    \\
         J14204953+6049348    &         2014-06-15    &          SDSS $i'$    &          30    &        0.16    \\
         J14215724+2937468    &         2015-03-08    &          SDSS $i'$    &          60    &        0.22    \\
         J14243178--0257158   &         2014-06-17    &          SDSS $i'$    &          30    &        0.68    \\
         J14243178--0257158   &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J14243178--0257158   &         2015-06-05    &          SDSS $i'$    &          60    &        0.21    \\
         J14244729+3906295    &         2014-06-15    &          SDSS $i'$    &          30    &        0.18    \\
         J14255593+1412101    &         2014-06-14    &          SDSS $i'$    &          30    &        0.19    \\
         J14303394+0305440    &         2015-06-08    &          SDSS $i'$    &          60    &        0.17    \\
         J14313891+0047314    &         2014-06-15    &          SDSS $i'$    &          30    &        0.19    \\
         J14321078+1600494    &         2015-06-07    &          SDSS $i'$    &          60    &        0.68    \\
         J14333044--1100204   &         2015-06-05    &          SDSS $i'$    &          60    &        0.16    \\
         J14351535+0639337    &         2015-06-08    &          SDSS $i'$    &          60    &        0.18    \\
         J14365301+5820549    &         2015-06-08    &          SDSS $i'$    &          60    &        0.20    \\
         J14372948+4128350    &         2014-06-13    &          SDSS $i'$    &          30    &        0.13    \\
         J14373999+6745316    &         2015-06-04    &          SDSS $i'$    &          60    &        0.12    \\
         J14373999+6745316    &         2015-06-04    &          SDSS $i'$    &          60    &        0.13    \\
         J14383936--0257237   &         2014-06-18    &          SDSS $i'$    &          30    &        0.85    \\
         J14383936--0257237   &         2015-03-08    &          SDSS $i'$    &          60    &        0.12    \\
         J14394956--2047179   &         2015-03-09    &          SDSS $i'$    &          60    &        0.18    \\
         J14415908--1653133   &         2015-03-09    &          SDSS $i'$    &          60    &        0.18    \\
         J14433804--0414354   &         2014-06-18    &          SDSS $i'$    &          30    &        0.75    \\
         J14433804--0414354   &         2015-03-08    &          SDSS $i'$    &          60    &        0.13    \\
         J14433804--0414354   &         2015-06-05    &          SDSS $i'$    &          60    &        0.15    \\
         J14445989+5309251    &         2015-06-03    &          SDSS $i'$    &          60    &        0.60    \\
         J14471354+5701550    &         2015-06-08    &          SDSS $i'$    &          60    &        0.68    \\
         J14514497--0530407   &         2014-06-17    &          SDSS $i'$    &          30    &        0.12    \\
         J14514497--0530407   &         2015-06-05    &          SDSS $i'$    &          60    &        0.16    \\
         J14515617--2206402   &         2015-03-09    &          SDSS $i'$    &          60    &        0.15    \\
         J14542923+1606039    &         2015-06-07    &          SDSS $i'$    &          60    &        0.24    \\
         J14553881--0522469   &         2015-06-12    &          SDSS $i'$    &          60    &        0.54    \\
         J15001388+0202255    &         2015-06-08    &          SDSS $i'$    &          60    &        0.17    \\
         J15005557+4525343    &         2015-06-06    &          SDSS $i'$    &          60    &        0.25    \\
         J15020725--1201517   &         2014-06-19    &          SDSS $i'$    &          30    &        0.19    \\
         J15020725--1201517   &         2015-03-08    &          SDSS $i'$    &          60    &        0.20    \\
         J15020725--1201517   &         2015-06-05    &          SDSS $i'$    &          60    &        0.21    \\
         J15040626+4858538    &         2014-03-24    &          SDSS $i'$    &          30    &        0.13    \\
         J15040626+4858538    &         2014-03-25    &          SDSS $i'$    &          30    &        0.12    \\
         J15050101+2438391    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J15052411+2338088    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J15061888+6210144    &         2014-06-15    &          SDSS $i'$    &          30    &        0.19    \\
         J15062006+2507291    &         2015-06-07    &          SDSS $i'$    &          60    &        0.14    \\
         J15062152+0742553    &         2014-06-13    &          SDSS $i'$    &          30    &        0.20    \\
         J15072382+4333531    &         2014-06-13    &          SDSS $i'$    &          30    &        0.55    \\
         J15072382+4333531    &         2014-07-16    &          SDSS $i'$    &          30    &        0.19    \\
         J15072382+4333531    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J15072382+4333531    &         2015-06-03    &          SDSS $i'$    &          60    &        0.64    \\
         J15075723+7613590    &         2014-06-19    &          SDSS $i'$    &          30    &        0.13    \\
         J15075723+7613590    &         2015-06-05    &          SDSS $i'$    &          60    &        0.14    \\
         J15090975+4938250    &         2014-03-24    &          SDSS $i'$    &          30    &        0.25    \\
         J15093920--1332119   &         2015-03-09    &          SDSS $i'$    &          60    &        0.15    \\
         J15095798--0226025   &         2015-06-12    &          SDSS $i'$    &          60    &        0.69    \\
         J15105311+4951176    &         2014-03-24    &          SDSS $i'$    &          30    &        0.17    \\
         J15114542+1014222    &         2015-06-08    &          SDSS $i'$    &          60    &        0.17    \\
         J15121803+4746533    &         2014-03-24    &          SDSS $i'$    &          30    &        0.65    \\
         J15121803+4746533    &         2014-06-13    &          SDSS $i'$    &          30    &        0.13    \\
         J15121803+4746533    &         2014-07-16    &          SDSS $i'$    &          30    &        0.18    \\
         J15123818+4543464    &         2014-03-24    &          SDSS $i'$    &          30    &        0.20    \\
         J15123818+4543464    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J15123818+4543464    &         2015-06-03    &          SDSS $i'$    &          60    &        0.12    \\
         J15132511+5218372    &         2015-06-08    &          SDSS $i'$    &          60    &        0.17    \\
         J15134408+0754124    &         2015-06-04    &          SDSS $i'$    &          60    &        0.16    \\
         J15154371--0725208   &         2014-06-17    &          SDSS $i'$    &          30    &        0.14    \\
         J15154371--0725208   &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J15154371--0725208   &         2015-06-05    &          SDSS $i'$    &          60    &        0.15    \\
         J15163326+1257241    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J15170915--1652066   &         2015-03-09    &          SDSS $i'$    &          60    &        0.18    \\
         J15174792+1205375    &         2014-03-25    &          SDSS $i'$    &          30    &        0.16    \\
         J15212530+0414492    &         2015-06-08    &          SDSS $i'$    &          60    &        0.17    \\
         J15215291+2058394    &         2015-06-07    &          SDSS $i'$    &          60    &        0.24    \\
         J15224364+5040263    &         2015-06-08    &          SDSS $i'$    &          60    &        0.16    \\
         J15233660+3837489    &         2014-03-23    &          SDSS $i'$    &          30    &        0.13    \\
         J15233660+3837489    &         2014-06-13    &          SDSS $i'$    &          30    &        0.13    \\
         J15233660+3837489    &         2014-07-16    &          SDSS $i'$    &          30    &        0.16    \\
         J15233660+3837489    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J15233660+3837489    &         2015-06-03    &          SDSS $i'$    &          60    &        0.69    \\
         J15234891+5329590    &         2015-06-03    &          SDSS $i'$    &          60    &        0.12    \\
         J15235144+5828064    &         2015-06-03    &          SDSS $i'$    &          60    &        0.63    \\
         J15235385+5609320    &         2015-06-08    &          SDSS $i'$    &          60    &        0.20    \\
         J15303032+0926014    &         2015-06-08    &          SDSS $i'$    &          60    &        0.13    \\
         J15313831--2654065   &         2015-03-09    &          SDSS $i'$    &          60    &        0.15    \\
         J15335062+2510106    &         2014-03-23    &          SDSS $i'$    &          30    &        0.71    \\
         J15335062+2510106    &         2014-03-25    &          SDSS $i'$    &          30    &        0.15    \\
         J15352566+6005077    &         2015-06-08    &          SDSS $i'$    &          60    &        0.13    \\
         J15365038+3734495    &         2014-03-24    &          SDSS $i'$    &          30    &        0.21    \\
         J15370939+5319205    &         2015-06-08    &          SDSS $i'$    &          60    &        0.19    \\
         J15402840--1841460   &         2015-03-09    &          SDSS $i'$    &          60    &        0.21    \\
         J15413725+1828082    &         2014-03-25    &          SDSS $i'$    &          30    &        0.24    \\
         J15421300+6537051    &         2015-03-08    &          SDSS $i'$    &          60    &        0.55    \\
         J15422038+5936528    &         2014-06-15    &          SDSS $i'$    &          30    &        0.12    \\
         J15422038+5936528    &         2014-07-12    &          SDSS $i'$    &          60    &        0.73    \\
         J15422038+5936528    &         2014-07-16    &          SDSS $i'$    &          60    &        0.14    \\
         J15422038+5936528    &         2014-07-16    &          SDSS $r'$    &          60    &        0.48    \\
         J15422038+5936528    &         2014-07-16    &          SDSS $z'$    &          60    &        0.15    \\
         J15422038+5936528    &         2015-03-08    &          SDSS $i'$    &          60    &        0.59    \\
         J15422038+5936528    &         2015-06-03    &          SDSS $i'$    &          60    &        0.62    \\
         J15424184+8005306    &         2015-03-08    &          SDSS $i'$    &          60    &        0.61    \\
         J15424184+8005306    &         2015-06-05    &          SDSS $i'$    &          60    &        0.15    \\
         J15434848+2552376    &         2015-06-07    &          SDSS $i'$    &          60    &        0.12    \\
         J15443518+0423075    &         2014-03-25    &          SDSS $i'$    &          30    &        0.18    \\
         J15452354+7514548    &         2015-06-12    &          SDSS $i'$    &          60    &        0.12    \\
         J15462317+4403148    &         2014-03-23    &          SDSS $i'$    &          30    &        0.22    \\
         J15465646+0136509    &         2014-06-15    &          SDSS $i'$    &          30    &        0.20    \\
         J15472743+4507512    &         2014-03-23    &          SDSS $i'$    &          30    &        0.14    \\
         J15474070+2241165    &         2014-06-15    &          SDSS $i'$    &          30    &        0.13    \\
         J15480280+0421393    &         2014-03-25    &          SDSS $i'$    &          30    &        0.20    \\
         J15480860+1612175    &         2014-03-23    &          SDSS $i'$    &          30    &        0.22    \\
         J15495517+7939517    &         2015-06-05    &          SDSS $i'$    &          60    &        0.14    \\
         J15504650+3054070    &         2014-06-14    &          SDSS $i'$    &          30    &        0.16    \\
         J15512378+3742322    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J15520822+1052281    &         2015-03-08    &          SDSS $i'$    &          60    &        0.32    \\
         J15521824+3414537    &         2014-03-23    &          SDSS $i'$    &          30    &        0.14    \\
         J15521824+3414537    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J15521824+3414537    &         2015-06-03    &          SDSS $i'$    &          60    &        0.66    \\
         J15530484+4457446    &         2014-03-23    &          SDSS $i'$    &          30    &        0.64    \\
         J15530484+4457446    &         2014-06-14    &          SDSS $i'$    &          30    &        0.57    \\
         J15530484+4457446    &         2015-03-08    &          SDSS $i'$    &          60    &        0.64    \\
         J15530484+4457446    &         2015-06-03    &          SDSS $i'$    &          60    &        0.55    \\
         J15553178+3512028    &         2014-03-23    &          SDSS $i'$    &          30    &        0.83    \\
         J15553178+3512028    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J15553178+3512028    &         2014-06-13    &          SDSS $i'$    &          60    &        0.19    \\
         J15553178+3512028    &         2014-06-13    &          SDSS $r'$    &          60    &        0.56    \\
         J15553178+3512028    &         2014-06-13    &          SDSS $z'$    &          60    &        0.16    \\
         J15553178+3512028    &         2015-03-08    &          SDSS $i'$    &          60    &        0.13    \\
         J15553178+3512028    &         2015-06-03    &          SDSS $i'$    &          60    &        0.14    \\
         J15554234--1020015   &         2015-06-12    &          SDSS $i'$    &          60    &        0.13    \\
         J15565823+3738137    &         2014-06-14    &          SDSS $i'$    &          30    &        0.15    \\
         J15565823+3738137    &         2014-07-18    &          SDSS $i'$    &          30    &        0.17    \\
         J15575497+6010263    &         2014-06-16    &          SDSS $i'$    &          30    &        0.70    \\
         J15575497+6010263    &         2014-07-18    &          SDSS $i'$    &          30    &        0.20    \\
         J15575497+6010263    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J15575497+6010263    &         2015-06-03    &          SDSS $i'$    &          60    &        0.17    \\
         J15581028+4927084    &         2015-06-08    &          SDSS $i'$    &          60    &        0.19    \\
         J15584393+2534104    &         2014-06-15    &          SDSS $i'$    &          30    &        0.22    \\
         J15584511+2351186    &         2014-03-23    &          SDSS $i'$    &          30    &        0.66    \\
         J15584511+2351186    &         2014-03-25    &          SDSS $i'$    &          30    &        0.30    \\
         J15594729+4403595    &         2014-06-13    &          SDSS $i'$    &          60    &        0.19    \\
         J15594729+4403595    &         2014-06-13    &          SDSS $r'$    &          60    &        0.24    \\
         J15594729+4403595    &         2014-06-13    &          SDSS $z'$    &          60    &        0.17    \\
         J15594729+4403595    &         2014-06-14    &          SDSS $i'$    &          30    &        0.22    \\
         J15594729+4403595    &         2015-03-08    &          SDSS $i'$    &          60    &        0.21    \\
         J15594729+4403595    &         2015-06-03    &          SDSS $i'$    &          60    &        0.21    \\
         J15595337--0815114   &         2015-06-12    &          SDSS $i'$    &          60    &        0.24    \\
         J16001203--0230594   &         2014-06-16    &          SDSS $i'$    &          30    &        0.13    \\
         J16001203--0230594   &         2014-07-19    &          SDSS $i'$    &          30    &        0.20    \\
         J16010671+7708539    &         2015-06-05    &          SDSS $i'$    &          60    &        0.19    \\
         J16015690+1825127    &         2014-03-23    &          SDSS $i'$    &          30    &        0.21    \\
         J16015690+1825127    &         2014-03-24    &          SDSS $i'$    &          30    &        0.21    \\
         J16015690+1825127    &         2014-06-13    &          SDSS $i'$    &          60    &        0.19    \\
         J16015690+1825127    &         2014-06-13    &          SDSS $r'$    &          60    &        0.22    \\
         J16015690+1825127    &         2014-06-13    &          SDSS $z'$    &          60    &        0.16    \\
         J16015690+1825127    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J16015690+1825127    &         2015-06-04    &          SDSS $i'$    &          60    &        0.15    \\
         J16021747+4724080    &         2015-06-06    &          SDSS $i'$    &          60    &        0.13    \\
         J16041322+2331386    &         2014-03-23    &          SDSS $i'$    &          30    &        0.58    \\
         J16041322+2331386    &         2014-06-15    &          SDSS $i'$    &          30    &        0.53    \\
         J16041322+2331386    &         2014-07-17    &          SDSS $i'$    &          30    &        0.16    \\
         J16042360+6451400    &         2015-06-04    &          SDSS $i'$    &          60    &        0.70    \\
         J16043736+7022142    &         2015-06-12    &          SDSS $i'$    &          60    &        0.15    \\
         J16060160+3316113    &         2014-03-23    &          SDSS $i'$    &          30    &        0.13    \\
         J16060160+3316113    &         2014-06-14    &          SDSS $i'$    &          30    &        0.15    \\
         J16060160+3316113    &         2014-07-13    &          SDSS $i'$    &          30    &        0.16    \\
         J16060319+0333215    &         2014-06-15    &          SDSS $i'$    &          30    &        0.17    \\
         J16060319+0333215    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J16060319+0333215    &         2015-06-04    &          SDSS $i'$    &          60    &        0.13    \\
         J16071396+3401360    &         2015-06-07    &          SDSS $i'$    &          60    &        0.23    \\
         J16082845--0607345   &         2015-03-08    &          SDSS $i'$    &          60    &        0.13    \\
         J16102225+4509347    &         2014-06-14    &          SDSS $i'$    &          30    &        0.62    \\
         J16102225+4509347    &         2014-07-16    &          SDSS $i'$    &          30    &        0.19    \\
         J16102225+4509347    &         2015-03-08    &          SDSS $i'$    &          60    &        0.15    \\
         J16102225+4509347    &         2015-06-03    &          SDSS $i'$    &          60    &        0.13    \\
         J16155939+3852102    &         2015-06-02    &          SDSS $i'$    &          60    &        0.14    \\
         J16155939+3852102    &         2015-06-03    &          SDSS $i'$    &          60    &        0.19    \\
         J16164280+6714196    &         2015-06-04    &          SDSS $i'$    &          60    &        0.28    \\
         J16171135+7733477    &         2014-06-18    &          SDSS $i'$    &          30    &        0.85    \\
         J16171135+7733477    &         2014-06-19    &          SDSS $i'$    &          30    &        0.15    \\
         J16171135+7733477    &         2015-03-08    &          SDSS $i'$    &          60    &        0.61    \\
         J16171135+7733477    &         2015-06-05    &          SDSS $i'$    &          60    &        0.18    \\
         J16180493+0617110    &         2015-06-08    &          SDSS $i'$    &          60    &        0.21    \\
         J16220118+2250217    &         2014-03-24    &          SDSS $i'$    &          30    &        0.25    \\
         J16232165+6149149    &         2014-06-16    &          SDSS $i'$    &          30    &        0.79    \\
         J16232165+6149149    &         2014-07-18    &          SDSS $i'$    &          30    &        0.62    \\
         J16232165+6149149    &         2015-03-08    &          SDSS $i'$    &          60    &        0.67    \\
         J16232165+6149149    &         2015-06-03    &          SDSS $i'$    &          60    &        0.61    \\
         J16235821+1824584    &         2015-06-06    &          SDSS $i'$    &          60    &        0.63    \\
         J16242271+1959226    &         2014-03-24    &          SDSS $i'$    &          30    &        0.24    \\
         J16250150--1215254   &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J16264816--1723335   &         2015-03-09    &          SDSS $i'$    &          60    &        0.62    \\
         J16265441+1457502    &         2014-03-24    &          SDSS $i'$    &          30    &        0.16    \\
         J16273755+3541429    &         2015-06-03    &          SDSS $i'$    &          60    &        0.12    \\
         J16294932+1636245    &         2014-03-24    &          SDSS $i'$    &          30    &        0.19    \\
         J16311795+2703480    &         2014-03-24    &          SDSS $i'$    &          30    &        0.18    \\
         J16311879+4051516    &         2014-03-25    &          SDSS $i'$    &          30    &        0.14    \\
         J16312806+4710212    &         2014-03-24    &          SDSS $i'$    &          30    &        0.16    \\
         J16334161--0933116   &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J16341521+2636378    &         2014-03-24    &          SDSS $i'$    &          30    &        0.20    \\
         J16352740+3500577    &         2015-06-03    &          SDSS $i'$    &          60    &        0.17    \\
         J16360563+0848491    &         2014-03-24    &          SDSS $i'$    &          30    &        0.17    \\
         J16362093+1000073    &         2014-03-24    &          SDSS $i'$    &          30    &        0.21    \\
         J16400599+0042188    &         2015-06-08    &          SDSS $i'$    &          60    &        0.13    \\
         J16402068+6736046    &         2015-03-08    &          SDSS $i'$    &          60    &        0.62    \\
         J16411543+5344110    &         2015-06-03    &          SDSS $i'$    &          60    &        0.18    \\
         J16430128--1754274   &         2015-03-09    &          SDSS $i'$    &          60    &        0.17    \\
         J16455062+0343014    &         2014-06-15    &          SDSS $i'$    &          30    &        0.19    \\
         J16455062+0343014    &         2014-07-17    &          SDSS $i'$    &          60    &        0.16    \\
         J16455062+0343014    &         2014-07-17    &          SDSS $i'$    &          60    &        0.16    \\
         J16455062+0343014    &         2014-07-17    &          SDSS $i'$    &          60    &        0.16    \\
         J16455062+0343014    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J16455062+0343014    &         2015-06-04    &          SDSS $i'$    &          60    &        0.14    \\
         J16480454+4522429    &         2015-06-02    &          SDSS $i'$    &          60    &        0.63    \\
         J16480454+4522429    &         2015-06-03    &          SDSS $i'$    &          60    &        0.66    \\
         J16505794+2227058    &         2015-06-06    &          SDSS $i'$    &          60    &        0.67    \\
         J16510730+2836010    &         2014-03-24    &          SDSS $i'$    &          30    &        0.23    \\
         J16510995+3555071    &         2014-06-15    &          SDSS $i'$    &          30    &        0.52    \\
         J16510995+3555071    &         2014-07-13    &          SDSS $i'$    &          30    &        0.14    \\
         J16510995+3555071    &         2015-03-08    &          SDSS $i'$    &          60    &        0.57    \\
         J16510995+3555071    &         2015-06-03    &          SDSS $i'$    &          60    &        0.60    \\
         J16521192+2021460    &         2014-03-24    &          SDSS $i'$    &          30    &        0.18    \\
         J16540153+0913088    &         2014-06-15    &          SDSS $i'$    &          30    &        0.13    \\
         J16544504+4232274    &         2015-06-02    &          SDSS $i'$    &          60    &        0.64    \\
         J16544504+4232274    &         2015-06-03    &          SDSS $i'$    &          60    &        0.61    \\
         J16582055+0733079    &         2015-06-02    &          SDSS $i'$    &          60    &        0.62    \\
         J16582055+0733079    &         2015-06-04    &          SDSS $i'$    &          60    &        0.14    \\
         J16594764+3657533    &         2014-03-25    &          SDSS $i'$    &          30    &        0.17    \\
         J17015331+3438540    &         2014-03-24    &          SDSS $i'$    &          30    &        0.19    \\
         J17015331+3438540    &         2014-08-23    &          SDSS $i'$    &          60    &        0.25    \\
         J17021204+5103284    &         2014-07-18    &          SDSS $i'$    &          30    &        0.19    \\
         J17021204+5103284    &         2015-03-09    &          SDSS $i'$    &          60    &        0.19    \\
         J17021204+5103284    &         2015-06-03    &          SDSS $i'$    &          60    &        0.13    \\
         J17035283+3211456    &         2015-03-08    &          SDSS $i'$    &          60    &        0.14    \\
         J17035283+3211456    &         2015-03-09    &          SDSS $i'$    &          60    &        0.21    \\
         J17035283+3211456    &         2015-06-06    &          SDSS $i'$    &          60    &        0.16    \\
         J17080710+4829268    &         2014-06-14    &          SDSS $i'$    &          30    &        0.70    \\
         J17080710+4829268    &         2014-07-18    &          SDSS $i'$    &          30    &        0.15    \\
         J17082102+1949492    &         2014-03-24    &          SDSS $i'$    &          30    &        0.19    \\
         J17082925+1138177    &         2015-06-02    &          SDSS $i'$    &          60    &        0.12    \\
         J17085037+0611093    &         2014-06-16    &          SDSS $i'$    &          30    &        0.12    \\
         J17085037+0611093    &         2014-08-26    &          SDSS $i'$    &          60    &        0.19    \\
         J17085457+0442377    &         2015-06-02    &          SDSS $i'$    &          60    &        0.16    \\
         J17085457+0442377    &         2015-06-04    &          SDSS $i'$    &          60    &        0.17    \\
         J17101101+4139340    &         2014-03-25    &          SDSS $i'$    &          30    &        0.22    \\
         J17105258--1802360   &         2015-03-09    &          SDSS $i'$    &          60    &        0.17    \\
         J17111769+1245408    &         2014-06-15    &          SDSS $i'$    &          30    &        0.16    \\
         J17152512+1328342    &         2015-06-04    &          SDSS $i'$    &          60    &        0.58    \\
         J17174844+2955095    &         2014-03-24    &          SDSS $i'$    &          30    &        0.59    \\
         J17174844+2955095    &         2014-06-15    &          SDSS $i'$    &          30    &        0.16    \\
         J17183470+3400290    &         2015-06-02    &          SDSS $i'$    &          60    &        0.60    \\
         J17183470+3400290    &         2015-06-03    &          SDSS $i'$    &          60    &        0.13    \\
         J17195298+2630026    &         2014-03-24    &          SDSS $i'$    &          30    &        0.21    \\
         J17195298+2630026    &         2015-03-08    &          SDSS $i'$    &          60    &        0.21    \\
         J17195298+2630026    &         2015-03-08    &          SDSS $i'$    &          60    &        0.23    \\
         J17204248+4205070    &         2015-06-07    &          SDSS $i'$    &          60    &        0.13    \\
         J17215810+1811557    &         2014-06-15    &          SDSS $i'$    &          30    &        0.16    \\
         J17222866+3658419    &         2014-03-24    &          SDSS $i'$    &          30    &        0.19    \\
         J17235678+1338204    &         2015-06-02    &          SDSS $i'$    &          60    &        0.56    \\
         J17261439+1404364    &         2015-06-02    &          SDSS $i'$    &          60    &        0.61    \\
         J17261439+1404364    &         2015-06-04    &          SDSS $i'$    &          60    &        0.15    \\
         J17261525--0311308   &         2014-06-17    &          SDSS $i'$    &          30    &        0.65    \\
         J17261525--0311308   &         2015-03-08    &          SDSS $i'$    &          60    &        0.52    \\
         J17271950+2709009    &         2014-03-24    &          SDSS $i'$    &          30    &        0.78    \\
         J17271950+2709009    &         2014-06-13    &          SDSS $i'$    &          30    &        0.13    \\
         J17271950+2709009    &         2014-07-19    &          SDSS $i'$    &          30    &        0.58    \\
         J17271950+2709009    &         2015-06-04    &          SDSS $i'$    &          60    &        0.66    \\
         J17281239+7239230    &         2014-06-18    &          SDSS $i'$    &          30    &        0.86    \\
         J17281239+7239230    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J17283039+3727074    &         2014-03-24    &          SDSS $i'$    &          30    &        0.17    \\
         J17302672+3344522    &         2014-03-24    &          SDSS $i'$    &          30    &        0.17    \\
         J17335314+1655129    &         2014-06-15    &          SDSS $i'$    &          30    &        0.19    \\
         J17340562+4447082    &         2014-03-25    &          SDSS $i'$    &          30    &        0.19    \\
         J17340562+4447082    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J17340562+4447082    &         2015-06-03    &          SDSS $i'$    &          60    &        0.13    \\
         J17345173+7844186    &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J17345925+3852439    &         2014-03-24    &          SDSS $i'$    &          30    &        0.18    \\
         J17353445+6140540    &         2015-06-08    &          SDSS $i'$    &          60    &        0.23    \\
         J17361455+6502285    &         2014-06-17    &          SDSS $i'$    &          30    &        0.20    \\
         J17361455+6502285    &         2015-06-05    &          SDSS $i'$    &          60    &        0.23    \\
         J17365925+4859460    &         2014-06-13    &          SDSS $i'$    &          30    &        0.16    \\
         J17365925+4859460    &         2014-06-13    &          SDSS $i'$    &          30    &        0.63    \\
         J17374405--0407387   &         2015-03-08    &          SDSS $i'$    &          60    &        0.17    \\
         J17374648--1314465   &         2015-03-09    &          SDSS $i'$    &          60    &        0.21    \\
         J17380077+3329457    &         2014-03-24    &          SDSS $i'$    &          30    &        0.22    \\
         J17380077+3329457    &         2015-03-08    &          SDSS $i'$    &          60    &        0.20    \\
         J17380077+3329457    &         2015-06-03    &          SDSS $i'$    &          60    &        0.17    \\
         J17401495+5854127    &         2015-06-08    &          SDSS $i'$    &          60    &        0.81    \\
         J17410839+1504327    &         2014-06-15    &          SDSS $i'$    &          30    &        0.17    \\
         J17462514+2725256    &         2014-06-15    &          SDSS $i'$    &          30    &        0.18    \\
         J17462544+0358488    &         2014-06-17    &          SDSS $i'$    &          30    &        0.28    \\
         J17462544+0358488    &         2014-08-28    &          SDSS $i'$    &          60    &        0.26    \\
         J17462544+0358488    &         2015-03-08    &          SDSS $i'$    &          60    &        0.21    \\
         J17462544+0358488    &         2015-03-08    &          SDSS $i'$    &          60    &        0.24    \\
         J17462544+0358488    &         2015-06-02    &          SDSS $i'$    &          60    &        0.28    \\
         J17514525+1851350    &         2014-06-15    &          SDSS $i'$    &          30    &        0.15    \\
         J17515024+0714473    &         2014-06-17    &          SDSS $i'$    &          30    &        0.12    \\
         J17515024+0714473    &         2015-06-02    &          SDSS $i'$    &          60    &        0.58    \\
         J17520294+5636278    &         2014-06-13    &          SDSS $i'$    &          30    &        0.14    \\
         J17530062+1655029    &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J17543369+3653540    &         2014-06-13    &          SDSS $i'$    &          30    &        0.21    \\
         J17544786+4109310    &         2014-06-13    &          SDSS $i'$    &          30    &        0.20    \\
         J17544786+4109310    &         2014-07-13    &          SDSS $i'$    &          60    &        0.20    \\
         J17544786+4109310    &         2014-07-13    &          SDSS $r'$    &          60    &        0.24    \\
         J17544786+4109310    &         2014-07-13    &          SDSS $z'$    &          60    &        0.19    \\
         J17544786+4109310    &         2015-03-08    &          SDSS $i'$    &          60    &        0.18    \\
         J17544786+4109310    &         2015-06-03    &          SDSS $i'$    &          60    &        0.16    \\
         J17555802+2926097    &         2014-06-15    &          SDSS $i'$    &          30    &        0.14    \\
         J17571139+2247062    &         2014-06-15    &          SDSS $i'$    &          30    &        0.19    \\
         J17575096+4635182    &         2015-06-07    &          SDSS $i'$    &          60    &        0.26    \\
         J18030635+1754226    &         2014-06-15    &          SDSS $i'$    &          30    &        0.18    \\
         J18073182+7531229    &         2014-06-19    &          SDSS $i'$    &          30    &        0.12    \\
         J18073182+7531229    &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J18130657+2601519    &         2015-06-02    &          SDSS $i'$    &          60    &        0.61    \\
         J18130657+2601519    &         2015-06-05    &          SDSS $i'$    &          60    &        0.18    \\
         J18132028+0751536    &         2015-06-12    &          SDSS $i'$    &          60    &        0.59    \\
         J18172513+4822024    &         2014-06-13    &          SDSS $i'$    &          30    &        0.23    \\
         J18254891+0409280    &         2014-08-28    &          SDSS $i'$    &          60    &        0.21    \\
         J18312179+6454132    &         2014-06-19    &          SDSS $i'$    &          30    &        0.13    \\
         J18312179+6454132    &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J18320290+2030581    &         2015-06-02    &          SDSS $i'$    &          60    &        0.76    \\
         J18320290+2030581    &         2015-06-07    &          SDSS $i'$    &          60    &        0.58    \\
         J18351833+4544379    &         2015-06-08    &          SDSS $i'$    &          60    &        0.22    \\
         J18361922+1336261    &         2015-06-10    &          SDSS $i'$    &          60    &        0.80    \\
         J18395990+3324538    &         2015-06-03    &          SDSS $i'$    &          60    &        0.70    \\
         J18410977+2447143    &         2015-06-06    &          SDSS $i'$    &          60    &        0.16    \\
         J18413741+3942123    &         2015-06-07    &          SDSS $i'$    &          60    &        0.17    \\
         J18452294+1851585    &         2015-06-07    &          SDSS $i'$    &          60    &        0.15    \\
         J18475195+2757034    &         2013-10-25    &          SDSS $i'$    &         120    &        0.16    \\
         J18513354+5745274    &         2014-06-17    &          SDSS $i'$    &          30    &        0.12    \\
         J18550451+4259510    &         2015-06-07    &          SDSS $i'$    &          60    &        0.14    \\
         J19000482+4239352    &         2015-06-12    &          SDSS $i'$    &          60    &        0.17    \\
         J19011166+2550384    &         2015-06-06    &          SDSS $i'$    &          60    &        0.17    \\
         J19024012+3231329    &         2015-06-07    &          SDSS $i'$    &          60    &        0.24    \\
         J19031729+6359341    &         2014-08-27    &          SDSS $i'$    &          60    &        0.39    \\
         J19061512+1741494    &         2015-06-10    &          SDSS $i'$    &          60    &        0.67    \\
         J19115080+2850075    &         2015-06-07    &          SDSS $i'$    &          60    &        0.13    \\
         J19133270+5644363    &         2015-06-08    &          SDSS $i'$    &          60    &        0.65    \\
         J19205158+1903362    &         2015-06-10    &          SDSS $i'$    &          60    &        0.65    \\
         J19213210+4230520    &         2015-06-12    &          SDSS $i'$    &          60    &        0.19    \\
         J19252412+5600412    &         2015-06-08    &          SDSS $i'$    &          60    &        0.18    \\
         J19264937+1643019    &         2015-06-02    &          SDSS $i'$    &          60    &        0.71    \\
         J19311257+3607300    &         2013-10-23    &            LP600      &         120    &        0.15    \\
         J19344669+4004481    &         2014-09-03    &          SDSS $i'$    &          60    &        0.31    \\
         J19352922+3746082    &         2013-10-25    &          SDSS $i'$    &         120    &        0.18    \\
         J19352922+3746082    &         2014-06-17    &          SDSS $i'$    &          60    &        0.24    \\
         J19352922+3746082    &         2014-06-17    &          SDSS $r'$    &          60    &        0.22    \\
         J19352922+3746082    &         2014-06-17    &          SDSS $z'$    &          60    &        0.20    \\
         J19352922+3746082    &         2014-07-12    &          SDSS $r'$    &          60    &        0.71    \\
         J19352922+3746082    &         2014-07-12    &          SDSS $r'$    &          60    &        0.86    \\
         J19352922+3746082    &         2014-07-13    &          SDSS $i'$    &          60    &        0.20    \\
         J19352922+3746082    &         2014-07-13    &          SDSS $r'$    &          60    &        0.25    \\
         J19352922+3746082    &         2014-07-13    &          SDSS $z'$    &          60    &        0.19    \\
         J19352922+3746082    &         2014-07-14    &          SDSS $i'$    &          60    &        0.26    \\
         J19352922+3746082    &         2014-07-14    &          SDSS $r'$    &          60    &        0.29    \\
         J19352922+3746082    &         2014-07-14    &          SDSS $z'$    &          60    &        0.20    \\
         J19370113+3147214    &         2014-08-23    &          SDSS $i'$    &          60    &        0.34    \\
         J19370113+3147214    &         2015-06-05    &          SDSS $i'$    &          60    &        0.23    \\
         J19384372+3311352    &         2015-06-03    &          SDSS $i'$    &          60    &        0.75    \\
         J19395886+3950530    &         2014-09-02    &          SDSS $i'$    &          60    &        0.24    \\
         J19433674+3225206    &         2014-09-03    &          SDSS $i'$    &          60    &        0.35    \\
         J19433674+3225206    &         2015-06-03    &          SDSS $i'$    &          60    &        0.13    \\
         J19471438+6402377    &         2014-09-03    &          SDSS $i'$    &          60    &        0.29    \\
         J19474069+5251337    &         2014-08-22    &          SDSS $i'$    &          60    &        0.29    \\
         J19492360+4135231    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J19510930+4628598    &         2014-08-22    &          SDSS $i'$    &          60    &        0.30    \\
         J19515537+3811071    &         2015-06-08    &          SDSS $i'$    &          60    &        0.23    \\
         J19534068+5024577    &         2014-08-22    &          SDSS $i'$    &          60    &        0.19    \\
         J19543755+2013065    &         2014-09-03    &          SDSS $i'$    &          60    &        0.18    \\
         J19565390+3049380    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J20013373+2814101    &         2013-10-25    &          SDSS $i'$    &         120    &        0.18    \\
         J20013373+2814101    &         2014-08-24    &          SDSS $i'$    &          60    &        0.28    \\
         J20013373+2814101    &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J20103444+0632140    &         2014-08-28    &          SDSS $i'$    &          60    &        0.29    \\
         J20194925+2256367    &         2014-08-24    &          SDSS $i'$    &          60    &        0.27    \\
         J20194925+2256367    &         2015-06-03    &          SDSS $i'$    &          60    &        0.82    \\
         J20201488+6120028    &         2014-08-22    &          SDSS $i'$    &          60    &        0.28    \\
         J20263113+5051295    &         2014-08-22    &          SDSS $i'$    &          60    &        0.39    \\
         J20270543+4922139    &         2014-08-22    &          SDSS $i'$    &          60    &        0.18    \\
         J20270543+4922139    &         2015-06-08    &          SDSS $i'$    &          60    &        0.60    \\
         J20270543+4922139    &         2015-06-12    &          SDSS $i'$    &          60    &        0.16    \\
         J20274156+5229141    &         2014-08-24    &          SDSS $i'$    &          60    &        0.26    \\
         J20300710+7950467    &         2014-08-26    &          SDSS $i'$    &          60    &        0.30    \\
         J20322012+5047455    &         2014-07-18    &          SDSS $i'$    &          30    &        0.21    \\
         J20350673+3103463    &         2014-07-17    &          SDSS $i'$    &          30    &        0.21    \\
         J20393474+4822450    &         2014-07-16    &          SDSS $i'$    &          30    &        0.20    \\
         J20393474+4822450    &         2015-06-08    &          SDSS $i'$    &          60    &        0.15    \\
         J20395460+0620118    &         2014-08-26    &          SDSS $i'$    &          60    &        0.33    \\
         J20412815+5725473    &         2014-08-21    &          SDSS $i'$    &          30    &        0.46    \\
         J20412815+5725473    &         2014-08-23    &          SDSS $i'$    &          60    &        0.28    \\
         J20414019+3524305    &         2014-07-17    &          SDSS $i'$    &          30    &        0.18    \\
         J20414629+0102391    &         2014-08-26    &          SDSS $i'$    &          60    &        0.27    \\
         J20422203+5311332    &         2014-07-16    &          SDSS $i'$    &          30    &        0.21    \\
         J20422203+5311332    &         2014-08-23    &          SDSS $i'$    &          60    &        0.24    \\
         J20424915+4122599    &         2014-07-16    &          SDSS $i'$    &          30    &        0.14    \\
         J20424915+4122599    &         2014-08-22    &          SDSS $i'$    &          60    &        0.13    \\
         J20442855+5256083    &         2014-07-16    &          SDSS $i'$    &          30    &        0.17    \\
         J20465795--0259320   &         2014-08-28    &          SDSS $i'$    &          60    &        0.23    \\
         J20560274--1710538   &         2014-08-28    &          SDSS $i'$    &          60    &        0.32    \\
         J21000529+4004136    &         2015-06-06    &          SDSS $i'$    &          60    &        0.26    \\
         J21010182+2615397    &         2014-07-16    &          SDSS $i'$    &          30    &        0.18    \\
         J21011610+3314328    &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J21024606+3454360    &         2015-06-12    &          SDSS $i'$    &          60    &        0.15    \\
         J21044740+0732472    &         2014-11-10    &          SDSS $i'$    &          60    &        0.20    \\
         J21055942+3139553    &         2013-10-25    &          SDSS $i'$    &         120    &        0.18    \\
         J21060880+5359214    &         2014-07-16    &          SDSS $i'$    &          30    &        0.19    \\
         J21073678--1304581   &         2014-08-27    &          SDSS $i'$    &          60    &        0.29    \\
         J21073688+3235085    &         2014-07-13    &          SDSS $i'$    &          30    &        0.23    \\
         J21100461+3727245    &         2014-07-16    &          SDSS $i'$    &          30    &        0.22    \\
         J21100461--1920302   &         2014-08-28    &          SDSS $i'$    &          60    &        0.31    \\
         J21123961+3237438    &         2014-07-13    &          SDSS $i'$    &          30    &        0.22    \\
         J21143076+2905304    &         2014-07-13    &          SDSS $i'$    &          30    &        0.19    \\
         J21143076+2905304    &         2014-08-22    &          SDSS $i'$    &          60    &        0.20    \\
         J21143076+2905304    &         2014-08-22    &          SDSS $r'$    &          60    &        0.13    \\
         J21143076+2905304    &         2014-08-22    &          SDSS $z'$    &          60    &        0.14    \\
         J21143076+2905304    &         2014-11-08    &          SDSS $i'$    &          60    &        0.16    \\
         J21143673+1952557    &         2013-10-25    &          SDSS $i'$    &         120    &        0.22    \\
         J21143673+1952557    &         2014-07-16    &          SDSS $i'$    &          30    &        0.22    \\
         J21143673+1952557    &         2014-11-07    &          SDSS $i'$    &          60    &        0.18    \\
         J21143673+1952557    &         2014-11-07    &          SDSS $z'$    &          60    &        0.16    \\
         J21144910+1254002    &         2014-07-16    &          SDSS $i'$    &          30    &        0.16    \\
         J21160378+2951460    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J21160378+2951460    &         2014-07-13    &          SDSS $i'$    &          30    &        0.18    \\
         J21175904+3404301    &         2014-07-13    &          SDSS $i'$    &          30    &        0.22    \\
         J21175904+3404301    &         2015-06-05    &          SDSS $i'$    &          60    &        0.17    \\
         J21183375+3014346    &         2013-10-25    &          SDSS $i'$    &         120    &        0.17    \\
         J21251213+4942218    &         2014-07-16    &          SDSS $i'$    &          30    &        0.21    \\
         J21251213+4942218    &         2014-08-23    &          SDSS $i'$    &          60    &        0.24    \\
         J21251957+2656539    &         2013-10-25    &          SDSS $i'$    &         120    &        0.18    \\
         J21294054+6405399    &         2014-08-22    &          SDSS $i'$    &          60    &        0.13    \\
         J21322198+2433419    &         2013-10-25    &          SDSS $i'$    &         120    &        0.18    \\
         J21322198+2433419    &         2014-07-16    &          SDSS $i'$    &          30    &        0.18    \\
         J21332890+2212375    &         2014-07-16    &          SDSS $i'$    &          30    &        0.18    \\
         J21363852+3927206    &         2013-10-24    &            LP600      &         120    &        0.25    \\
         J21374019+0137137    &         2014-07-17    &          SDSS $i'$    &          30    &        0.18    \\
         J21375117+2928258    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J21375731+5050452    &         2013-10-24    &          SDSS $i'$    &         120    &        0.16    \\
         J21411161--1011001   &         2014-11-11    &          SDSS $i'$    &          60    &        0.21    \\
         J21412662+2043107    &         2014-07-16    &          SDSS $i'$    &          30    &        0.21    \\
         J21491738+5922511    &         2014-07-13    &          SDSS $i'$    &          30    &        0.16    \\
         J21501406+0922295    &         2014-11-08    &          SDSS $i'$    &          60    &        0.16    \\
         J21512893--0238147   &         2014-08-22    &          SDSS $i'$    &          60    &        0.22    \\
         J21521039+0537356    &         2014-07-17    &          SDSS $i'$    &          30    &        0.25    \\
         J21530304+8527564    &         2014-08-26    &          SDSS $i'$    &          60    &        0.22    \\
         J21543507+5445122    &         2014-07-13    &          SDSS $i'$    &          30    &        0.23    \\
         J21551219+3307527    &         2014-07-12    &          SDSS $i'$    &          30    &        0.60    \\
         J21551219+3307527    &         2014-08-23    &          SDSS $i'$    &          60    &        0.23    \\
         J21552437+5938371    &         2014-07-13    &          SDSS $i'$    &          30    &        0.16    \\
         J21552437+5938371    &         2014-08-23    &          SDSS $i'$    &          60    &        0.27    \\
         J22004158+2715135    &         2013-10-24    &          SDSS $i'$    &         120    &        0.21    \\
         J22004158+2715135    &         2014-11-09    &          SDSS $i'$    &          60    &        0.17    \\
         J22011310+2818248    &         2013-10-24    &          SDSS $i'$    &         120    &        0.24    \\
         J22011310+2818248    &         2013-10-25    &          SDSS $i'$    &         120    &        0.21    \\
         J22024498+0819415    &         2014-11-08    &          SDSS $i'$    &          60    &        0.17    \\
         J22040278+2403086    &         2014-07-13    &          SDSS $i'$    &          30    &        0.21    \\
         J22073842--0650034   &         2014-11-10    &          SDSS $i'$    &          60    &        0.19    \\
         J22090571+7019524    &         2014-07-16    &          SDSS $i'$    &          30    &        0.20    \\
         J22130382--1259409   &         2014-11-11    &          SDSS $i'$    &          60    &        0.25    \\
         J22133567+2558108    &         2013-10-25    &          SDSS $i'$    &         120    &        0.18    \\
         J22160258+5439594    &         2014-07-13    &          SDSS $i'$    &          30    &        0.16    \\
         J22184265+3321137    &         2013-07-29    &          SDSS $i'$    &          60    &        0.18    \\
         J22184265+3321137    &         2013-10-24    &          SDSS $i'$    &         120    &        0.17    \\
         J22191380+3829594    &         2013-10-24    &          SDSS $i'$    &         120    &        0.17    \\
         J22202418--0727341   &         2014-07-17    &          SDSS $i'$    &          30    &        0.19    \\
         J22204368+8436158    &         2014-08-21    &          SDSS $i'$    &          30    &        0.13    \\
         J22204368+8436158    &         2014-08-22    &          SDSS $i'$    &          60    &        0.60    \\
         J22204368+8436158    &         2014-11-10    &          SDSS $i'$    &          60    &        0.19    \\
         J22230044--0322563   &         2014-07-17    &          SDSS $i'$    &          30    &        0.18    \\
         J22230044--0322563   &         2014-11-09    &          SDSS $i'$    &          60    &        0.21    \\
         J22232904+3227334    &         2013-10-24    &          SDSS $i'$    &         120    &        0.18    \\
         J22232904+3227334    &         2014-07-12    &          SDSS $i'$    &          30    &        0.20    \\
         J22232904+3227334    &         2014-11-06    &          SDSS $i'$    &          60    &        0.22    \\
         J22235641+2523362    &         2014-07-13    &          SDSS $i'$    &          30    &        0.20    \\
         J22254230+6905300    &         2014-07-16    &          SDSS $i'$    &          30    &        0.18    \\
         J22270280+0649324    &         2014-07-16    &          SDSS $i'$    &          30    &        0.20    \\
         J22300418+4851347    &         2013-10-25    &          SDSS $i'$    &         120    &        0.17    \\
         J22315409+2527023    &         2014-11-06    &          SDSS $i'$    &          60    &        0.16    \\
         J22324974+4810437    &         2014-07-12    &          SDSS $i'$    &          30    &        0.17    \\
         J22371494--2622332   &         2014-11-11    &          SDSS $i'$    &          60    &        0.15    \\
         J22384559--2037160   &         2014-11-11    &          SDSS $i'$    &          60    &        0.28    \\
         J22400038+6423130    &         2014-07-13    &          SDSS $i'$    &          30    &        0.17    \\
         J22400038+6423130    &         2014-08-23    &          SDSS $i'$    &          60    &        0.26    \\
         J22413501+1849277    &         2014-11-06    &          SDSS $i'$    &          60    &        0.25    \\
         J22413577+2602128    &         2013-07-25    &          SDSS $i'$    &          60    &        0.18    \\
         J22413577+2602128    &         2014-06-15    &          SDSS $i'$    &          60    &        0.15    \\
         J22413577+2602128    &         2014-06-15    &          SDSS $r'$    &          60    &        0.75    \\
         J22413577+2602128    &         2014-06-15    &          SDSS $z'$    &          60    &        0.65    \\
         J22413577+2602128    &         2014-07-12    &          SDSS $i'$    &          60    &        0.15    \\
         J22413577+2602128    &         2014-07-12    &          SDSS $r'$    &          60    &        0.68    \\
         J22413577+2602128    &         2014-07-12    &          SDSS $z'$    &          60    &        0.60    \\
         J22413577+2602128    &         2014-08-22    &          SDSS $i'$    &          60    &        0.30    \\
         J22413577+2602128    &         2014-08-22    &          SDSS $r'$    &          60    &        0.19    \\
         J22413577+2602128    &         2014-08-22    &          SDSS $z'$    &          60    &        0.28    \\
         J22424884+1330532    &         2014-07-13    &          SDSS $i'$    &          30    &        0.20    \\
         J22451939+3414114    &         2014-07-12    &          SDSS $i'$    &          30    &        0.17    \\
         J22451939+3414114    &         2014-08-22    &          SDSS $i'$    &          60    &        0.30    \\
         J22464980+4420030    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J22480446--2422075   &         2014-11-10    &          SDSS $i'$    &          60    &        0.22    \\
         J22492891--2608229   &         2014-11-11    &          SDSS $i'$    &          60    &        0.15    \\
         J22511055+4921242    &         2014-07-12    &          SDSS $i'$    &          30    &        0.12    \\
         J22511055+4921242    &         2014-08-22    &          SDSS $i'$    &          60    &        0.33    \\
         J22515348+3145153    &         2013-10-23    &          SDSS $i'$    &         120    &        0.20    \\
         J22530599+0728190    &         2014-07-16    &          SDSS $i'$    &          30    &        0.19    \\
         J22534416+4340115    &         2013-10-24    &          SDSS $i'$    &         120    &        0.17    \\
         J22550232+4636446    &         2014-07-12    &          SDSS $i'$    &          30    &        0.17    \\
         J22555682+0545179    &         2014-11-08    &          SDSS $i'$    &          60    &        0.21    \\
         J22561349+5919087    &         2014-07-13    &          SDSS $i'$    &          30    &        0.20    \\
         J22571130+3639451    &         2013-10-24    &          SDSS $i'$    &         120    &        0.19    \\
         J22574103--0129414   &         2014-07-17    &          SDSS $i'$    &          30    &        0.19    \\
         J22581643--1104170   &         2014-07-17    &          SDSS $i'$    &          30    &        0.24    \\
         J22594127+2154070    &         2014-07-12    &          SDSS $i'$    &          30    &        0.19    \\
         J22594127+2154070    &         2014-08-22    &          SDSS $i'$    &          60    &        0.30    \\
         J22594127+2154070    &         2014-08-23    &          SDSS $i'$    &          60    &        0.30    \\
         J22594127+2154070    &         2014-11-06    &          SDSS $i'$    &          60    &        0.23    \\
         J23002791--2618431   &         2014-11-11    &          SDSS $i'$    &          60    &        0.30    \\
         J23024391+7506019    &         2014-11-10    &          SDSS $i'$    &          60    &        0.20    \\
         J23030417+3706139    &         2013-10-24    &          SDSS $i'$    &         120    &        0.17    \\
         J23040837+0318214    &         2014-07-17    &          SDSS $i'$    &          30    &        0.19    \\
         J23040837+0318214    &         2014-08-22    &          SDSS $i'$    &          60    &        0.31    \\
         J23040837+0318214    &         2014-08-22    &          SDSS $r'$    &          60    &        0.34    \\
         J23040837+0318214    &         2014-08-22    &          SDSS $z'$    &          60    &        0.25    \\
         J23060295--1556151   &         2014-08-22    &          SDSS $i'$    &          60    &        0.62    \\
         J23060295--1556151   &         2014-11-10    &          SDSS $i'$    &          60    &        0.15    \\
         J23060482+6355339    &         2014-07-13    &          SDSS $i'$    &          30    &        0.21    \\
         J23062378+1236269    &         2013-10-24    &          SDSS $i'$    &         120    &        0.28    \\
         J23062378+1236269    &         2014-07-16    &          SDSS $i'$    &          30    &        0.21    \\
         J23074095+0803597    &         2014-07-16    &          SDSS $i'$    &          30    &        0.18    \\
         J23075268+1710152    &         2013-10-25    &          SDSS $i'$    &         120    &        0.26    \\
         J23081954--1524354   &         2014-11-11    &          SDSS $i'$    &          60    &        0.28    \\
         J23093711--0225551   &         2014-07-17    &          SDSS $i'$    &          30    &        0.21    \\
         J23101857+1447203    &         2013-10-25    &            LP600      &         120    &        0.15    \\
         J23130176--0531097   &         2014-07-17    &          SDSS $i'$    &          30    &        0.19    \\
         J23132355+5937079    &         2014-07-13    &          SDSS $i'$    &          30    &        0.18    \\
         J23145584+2739586    &         2013-10-24    &          SDSS $i'$    &         120    &        0.21    \\
         J23172807+1936469    &         2013-10-24    &          SDSS $i'$    &         120    &        0.24    \\
         J23172807+1936469    &         2014-11-06    &          SDSS $i'$    &          60    &        0.24    \\
         J23173793--0500521   &         2014-07-17    &          SDSS $i'$    &          30    &        0.22    \\
         J23175720+3935351    &         2013-10-24    &          SDSS $i'$    &         120    &        0.19    \\
         J23210695+4135059    &         2013-10-25    &          SDSS $i'$    &         120    &        0.21    \\
         J23220944+5756296    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J23221088--0301417   &         2014-07-17    &          SDSS $i'$    &          30    &        0.21    \\
         J23234822+5325596    &         2014-07-12    &          SDSS $i'$    &          30    &        0.36    \\
         J23234822+5325596    &         2014-07-13    &          SDSS $i'$    &          30    &        0.21    \\
         J23261707+2752034    &         2013-10-23    &          SDSS $i'$    &         120    &        0.29    \\
         J23261707+2752034    &         2014-11-06    &          SDSS $i'$    &          60    &        0.27    \\
         J23281063+6202239    &         2013-10-25    &          SDSS $i'$    &         120    &        0.23    \\
         J23282251+0028395    &         2014-07-17    &          SDSS $i'$    &          30    &        0.18    \\
         J23292258+4127522    &         2014-07-12    &          SDSS $i'$    &          30    &        0.25    \\
         J23292258+4127522    &         2014-08-22    &          SDSS $i'$    &          60    &        0.39    \\
         J23301341--2023271   &         2014-11-10    &          SDSS $i'$    &          60    &        0.23    \\
         J23311094+5331060    &         2014-07-12    &          SDSS $i'$    &          30    &        0.71    \\
         J23311094+5331060    &         2014-08-22    &          SDSS $i'$    &          60    &        0.19    \\
         J23314492--0244395   &         2014-07-17    &          SDSS $i'$    &          30    &        0.17    \\
         J23315208+1956142    &         2014-11-06    &          SDSS $i'$    &          60    &        0.24    \\
         J23315208+1956142    &         2014-11-06    &          SDSS $i'$    &          60    &        0.27    \\
         J23323085--1215513   &         2014-08-22    &          SDSS $i'$    &          60    &        0.36    \\
         J23324936--1650441   &         2014-11-10    &          SDSS $i'$    &          60    &        0.21    \\
         J23331860+2714219    &         2013-10-23    &          SDSS $i'$    &         120    &        0.18    \\
         J23341101--1531012   &         2014-08-22    &          SDSS $i'$    &          60    &        0.31    \\
         J23342274+2739556    &         2013-07-28    &          SDSS $i'$    &          60    &        0.15    \\
         J23342274+2739556    &         2013-10-24    &          SDSS $i'$    &         120    &        0.19    \\
         J23385953+2500524    &         2014-07-12    &          SDSS $i'$    &          30    &        0.13    \\
         J23385953+2500524    &         2014-08-22    &          SDSS $i'$    &          60    &        0.23    \\
         J23394862+6751407    &         2014-07-16    &          SDSS $i'$    &          30    &        0.20    \\
         J23410393--0922505   &         2014-08-22    &          SDSS $i'$    &          60    &        0.28    \\
         J23420578--1139293   &         2014-11-09    &          SDSS $i'$    &          60    &        0.18    \\
         J23433386--1928024   &         2014-11-10    &          SDSS $i'$    &          60    &        0.19    \\
         J23435944+6444291    &         2014-11-09    &          SDSS $i'$    &          60    &        0.20    \\
         J23442084+2136050    &         2013-10-25    &          SDSS $i'$    &         120    &        0.20    \\
         J23450477+1458573    &         2014-07-12    &          SDSS $i'$    &          30    &        0.57    \\
         J23450477+1458573    &         2014-11-08    &          SDSS $i'$    &          60    &        0.19    \\
         J23472245--2317172   &         2014-11-10    &          SDSS $i'$    &          60    &        0.16    \\
         J23473777--2316060   &         2014-11-10    &          SDSS $i'$    &          60    &        0.50    \\
         J23491144--0823047   &         2014-07-17    &          SDSS $i'$    &          30    &        0.18    \\
         J23492619+1859126    &         2014-07-12    &          SDSS $i'$    &          30    &        0.16    \\
         J23492619+1859126    &         2014-08-22    &          SDSS $i'$    &          60    &        0.31    \\
         J23495106+3956194    &         2013-07-24    &          SDSS $i'$    &          60    &        0.19    \\
         J23495384+2721406    &         2013-07-25    &            LP600      &          60    &        0.22    \\
         J23495384+2721406    &         2013-10-24    &          SDSS $i'$    &         120    &        0.17    \\
         J23512227+2344207    &         2013-10-24    &          SDSS $i'$    &         120    &        0.18    \\
         J23513366+3127229    &         2013-07-24    &            LP600      &          60    &        0.17    \\
         J23513366+3127229    &         2013-10-24    &          SDSS $i'$    &         120    &        0.18    \\
         J23541082+0218357    &         2014-08-22    &          SDSS $i'$    &          60    &        0.34    \\
         J23541082+0218357    &         2014-11-08    &          SDSS $i'$    &          60    &        0.19    \\
         J23545147+3831363    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J23550404+2838010    &         2013-10-24    &          SDSS $i'$    &         120    &        0.22    \\
         J23555512--1321238   &         2014-11-10    &          SDSS $i'$    &          60    &        0.17    \\
         J23574989+3837468    &         2013-10-25    &          SDSS $i'$    &         120    &        0.19    \\
         J23574989+3837468    &         2014-11-06    &          SDSS $i'$    &          60    &        0.13    \\
         J23581366--1724338   &         2014-11-10    &          SDSS $i'$    &          60    &        0.18    \\
         J23584342+4643452    &         2014-11-08    &          SDSS $i'$    &          60    &        0.19    \\
         J23590042+2051387    &         2014-07-12    &          SDSS $i'$    &          30    &        0.12    \\
         J23590042+2051387    &         2014-08-22    &          SDSS $i'$    &          60    &        0.27    \\
         J23590042+2051387    &         2014-11-06    &          SDSS $i'$    &          60    &        0.81    \\
\enddata
\end{deluxetable}

